panda-gym: Open-source goal-conditioned environments for robotic learning

This paper presents panda-gym, a set of Reinforcement Learning (RL) environments for the Franka Emika Panda robot integrated with OpenAI Gym. Five tasks are included: reach, push, slide, pick & place and stack. They all follow a Multi-Goal RL framework, allowing to use goal-oriented RL algorithms. To foster open-research, we chose to use the open-source physics engine PyBullet. The implementation chosen for this package allows to define very easily new tasks or new robots. This paper also presents a baseline of results obtained with state-of-the-art model-free off-policy algorithms. panda-gym is open-source and freely available at https://github.com/qgallouedec/panda-gym.

==> data/DDPG/ALL/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.025 0.025 0.038
36000.000 0.025 0.025 0.038
68000.000 0.050 0.038 0.063
100000.000 0.075 0.050 0.090
132000.000 0.100 0.088 0.128
164000.000 0.138 0.125 0.175
196000.000 0.150 0.138 0.175
228000.000 0.225 0.200 0.253
260000.000 0.238 0.225 0.253
292000.000 0.263 0.225 0.288
324000.000 0.275 0.263 0.338
356000.000 0.312 0.270 0.328
388000.000 0.350 0.283 0.375
420000.000 0.362 0.325 0.378
452000.000 0.400 0.362 0.427
484000.000 0.412 0.370 0.465
516000.000 0.463 0.438 0.493
548000.000 0.463 0.400 0.573
580000.000 0.500 0.453 0.555
612000.000 0.550 0.462 0.698
644000.000 0.650 0.475 0.772
676000.000 0.725 0.520 0.877
708000.000 0.800 0.575 0.877
740000.000 0.713 0.583 0.950
772000.000 0.838 0.713 0.940
804000.000 0.887 0.635 0.978
836000.000 0.925 0.792 0.963
868000.000 0.988 0.833 0.990
900000.000 0.975 0.875 1.000
932000.000 0.975 0.920 1.000
964000.000 0.988 0.918 1.000
996000.000 1.000 0.970 1.000
1028000.000 1.000 0.965 1.000
1060000.000 0.988 0.932 1.000
1092000.000 1.000 0.988 1.000
1124000.000 1.000 0.988 1.000
1156000.000 1.000 1.000 1.000
1188000.000 1.000 1.000 1.000
1220000.000 1.000 0.995 1.000
1252000.000 1.000 1.000 1.000
1284000.000 1.000 1.000 1.000
1316000.000 1.000 1.000 1.000
1348000.000 1.000 1.000 1.000
1380000.000 1.000 1.000 1.000
1412000.000 1.000 1.000 1.000
1444000.000 1.000 1.000 1.000
1476000.000 1.000 1.000 1.000
1508000.000 1.000 1.000 1.000
1540000.000 1.000 1.000 1.000
1572000.000 1.000 1.000 1.000


==> data/DDPG/ALL/Push.dat <==
timestep med lowq highq
4000.000 0.063 0.050 0.075
8000.000 0.075 0.063 0.088
16000.000 0.088 0.050 0.100
24000.000 0.075 0.075 0.100
28000.000 0.088 0.050 0.090
36000.000 0.063 0.050 0.075
44000.000 0.075 0.075 0.100
48000.000 0.088 0.075 0.100
56000.000 0.075 0.063 0.078
64000.000 0.088 0.075 0.100
68000.000 0.075 0.075 0.100
76000.000 0.088 0.075 0.100
84000.000 0.088 0.075 0.108
88000.000 0.100 0.088 0.113
96000.000 0.113 0.100 0.113
104000.000 0.113 0.095 0.125
108000.000 0.138 0.113 0.138
116000.000 0.138 0.113 0.150
124000.000 0.150 0.125 0.163
128000.000 0.125 0.095 0.138
136000.000 0.163 0.140 0.205
144000.000 0.163 0.145 0.178
148000.000 0.163 0.150 0.188
156000.000 0.200 0.200 0.240
164000.000 0.238 0.213 0.290
168000.000 0.263 0.235 0.307
176000.000 0.312 0.228 0.337
184000.000 0.375 0.307 0.393
188000.000 0.425 0.327 0.465
196000.000 0.438 0.395 0.540
204000.000 0.537 0.508 0.588
208000.000 0.650 0.542 0.695
216000.000 0.713 0.593 0.763
224000.000 0.688 0.665 0.790
228000.000 0.737 0.657 0.865
236000.000 0.825 0.777 0.903
244000.000 0.850 0.762 0.902
248000.000 0.900 0.795 0.927
256000.000 0.887 0.732 0.925
264000.000 0.912 0.890 0.925
268000.000 0.925 0.862 0.940
276000.000 0.912 0.887 0.950
284000.000 0.938 0.902 0.955
288000.000 0.938 0.920 0.963
296000.000 0.950 0.925 0.975


==> data/DDPG/ALL/Reach.dat <==
timestep med lowq highq
4000.000 0.700 0.595 0.727
4000.000 0.700 0.595 0.727
4000.000 0.700 0.595 0.727
4000.000 0.700 0.595 0.727
4000.000 0.700 0.595 0.727
8000.000 0.887 0.838 0.952
8000.000 0.887 0.838 0.952
8000.000 0.887 0.838 0.952
8000.000 0.887 0.838 0.952
12000.000 0.988 0.970 1.000
12000.000 0.988 0.970 1.000
12000.000 0.988 0.970 1.000
12000.000 0.988 0.970 1.000
16000.000 0.975 0.930 0.988
16000.000 0.975 0.930 0.988
16000.000 0.975 0.930 0.988
16000.000 0.975 0.930 0.988
20000.000 0.975 0.965 0.978
20000.000 0.975 0.965 0.978
20000.000 0.975 0.965 0.978
20000.000 0.975 0.965 0.978
24000.000 0.988 0.953 1.000
24000.000 0.988 0.953 1.000
24000.000 0.988 0.953 1.000
24000.000 0.988 0.953 1.000
28000.000 1.000 0.988 1.000
28000.000 1.000 0.988 1.000
28000.000 1.000 0.988 1.000
28000.000 1.000 0.988 1.000
28000.000 1.000 0.988 1.000
32000.000 1.000 1.000 1.000
32000.000 1.000 1.000 1.000
32000.000 1.000 1.000 1.000
32000.000 1.000 1.000 1.000
36000.000 1.000 1.000 1.000
36000.000 1.000 1.000 1.000
36000.000 1.000 1.000 1.000
36000.000 1.000 1.000 1.000
40000.000 1.000 1.000 1.000
40000.000 1.000 1.000 1.000
40000.000 1.000 1.000 1.000
40000.000 1.000 1.000 1.000
44000.000 1.000 1.000 1.000
44000.000 1.000 1.000 1.000
44000.000 1.000 1.000 1.000
44000.000 1.000 1.000 1.000
48000.000 1.000 1.000 1.000
48000.000 1.000 1.000 1.000
48000.000 1.000 1.000 1.000
48000.000 1.000 1.000 1.000

==> data/DDPG/ALL/Slide.dat <==
timestep med lowq highq
4000.000 0.000 0.000 0.000
36000.000 0.000 0.000 0.000
68000.000 0.000 0.000 0.000
100000.000 0.000 0.000 0.000
132000.000 0.000 0.000 0.000
164000.000 0.000 0.000 0.000
196000.000 0.000 0.000 0.000
228000.000 0.000 0.000 0.000
260000.000 0.000 0.000 0.000
292000.000 0.000 0.000 0.000
324000.000 0.000 0.000 0.000
356000.000 0.000 0.000 0.000
388000.000 0.000 0.000 0.013
420000.000 0.000 0.000 0.013
452000.000 0.013 0.000 0.038
484000.000 0.038 0.000 0.053
516000.000 0.038 0.025 0.078
548000.000 0.075 0.045 0.103
580000.000 0.100 0.063 0.150
612000.000 0.125 0.070 0.162
644000.000 0.125 0.083 0.150
676000.000 0.163 0.125 0.198
708000.000 0.200 0.153 0.233
740000.000 0.188 0.133 0.240
772000.000 0.188 0.158 0.225
804000.000 0.275 0.180 0.300
836000.000 0.250 0.183 0.263
868000.000 0.225 0.175 0.253
900000.000 0.225 0.183 0.280
932000.000 0.237 0.165 0.253
964000.000 0.262 0.228 0.275
996000.000 0.238 0.200 0.290
1028000.000 0.288 0.248 0.302
1060000.000 0.288 0.233 0.362
1092000.000 0.312 0.270 0.350
1124000.000 0.325 0.258 0.380
1156000.000 0.338 0.232 0.367
1188000.000 0.338 0.283 0.375
1220000.000 0.338 0.270 0.402
1252000.000 0.362 0.268 0.403
1284000.000 0.338 0.250 0.390
1316000.000 0.412 0.353 0.453
1348000.000 0.338 0.307 0.452
1380000.000 0.362 0.300 0.425
1412000.000 0.388 0.333 0.480
1444000.000 0.388 0.362 0.512
1476000.000 0.400 0.293 0.455
1508000.000 0.375 0.283 0.453
1540000.000 0.375 0.333 0.408
1572000.000 0.388 0.353 0.470

==> data/DDPG/ALL/Stack.dat <==
timestep med lowq highq
8000.000 0.013 0.000 0.025
40000.000 0.013 0.013 0.025
72000.000 0.013 0.008 0.025
104000.000 0.013 0.008 0.025
136000.000 0.013 0.013 0.013
168000.000 0.025 0.013 0.025
200000.000 0.025 0.000 0.028
232000.000 0.013 0.000 0.015
264000.000 0.013 0.013 0.025
296000.000 0.013 0.000 0.013
328000.000 0.025 0.013 0.028
360000.000 0.013 0.008 0.025
392000.000 0.025 0.000 0.037
424000.000 0.025 0.013 0.025
456000.000 0.013 0.000 0.013
488000.000 0.013 0.013 0.037
520000.000 0.013 0.000 0.025
552000.000 0.025 0.025 0.037
584000.000 0.013 0.000 0.028
616000.000 0.013 0.000 0.025
648000.000 0.025 0.013 0.037
680000.000 0.013 0.000 0.013
712000.000 0.013 0.013 0.025
744000.000 0.013 0.000 0.013
776000.000 0.013 0.013 0.025
808000.000 0.025 0.020 0.028
840000.000 0.025 0.013 0.025
872000.000 0.025 0.025 0.025
904000.000 0.013 0.008 0.025
936000.000 0.013 0.008 0.025
968000.000 0.013 0.013 0.025
1000000.000 0.013 0.013 0.025
1032000.000 0.013 0.013 0.028
1064000.000 0.013 0.000 0.025
1096000.000 0.025 0.013 0.025
1128000.000 0.013 0.000 0.025
1160000.000 0.013 0.013 0.025
1192000.000 0.013 0.000 0.025
1224000.000 0.025 0.013 0.025
1256000.000 0.025 0.013 0.025
1288000.000 0.013 0.013 0.013
1320000.000 0.013 0.013 0.025
1352000.000 0.025 0.013 0.028
1384000.000 0.025 0.020 0.025
1416000.000 0.013 0.013 0.025
1448000.000 0.013 0.013 0.025
1480000.000 0.013 0.013 0.025
1512000.000 0.013 0.000 0.013
1544000.000 0.025 0.025 0.028
1576000.000 0.013 0.000 0.025

==> data/DDPG/no_HER/PickAndPlace.dat <==
timestep med lowq highq
 32000.000 0.025 0.020 0.038
 64000.000 0.025 0.020 0.038
 96000.000 0.025 0.025 0.038
128000.000 0.038 0.038 0.040
160000.000 0.038 0.025 0.038
192000.000 0.025 0.020 0.040
224000.000 0.038 0.025 0.040
256000.000 0.038 0.025 0.038
288000.000 0.038 0.025 0.050
320000.000 0.038 0.033 0.050
352000.000 0.038 0.025 0.038
384000.000 0.025 0.013 0.025
416000.000 0.025 0.025 0.050
448000.000 0.038 0.025 0.038
480000.000 0.025 0.025 0.040
512000.000 0.025 0.020 0.038
544000.000 0.038 0.025 0.040
576000.000 0.038 0.025 0.050
608000.000 0.038 0.025 0.038
640000.000 0.038 0.025 0.040
672000.000 0.038 0.025 0.038
704000.000 0.025 0.025 0.050
736000.000 0.038 0.025 0.038
768000.000 0.038 0.025 0.050
800000.000 0.025 0.020 0.038
832000.000 0.025 0.020 0.028
864000.000 0.038 0.025 0.040
896000.000 0.025 0.013 0.028
928000.000 0.038 0.033 0.053
960000.000 0.025 0.013 0.025
992000.000 0.038 0.025 0.038
1024000.000 0.038 0.025 0.038
1056000.000 0.038 0.038 0.050
1088000.000 0.025 0.025 0.028
1120000.000 0.025 0.013 0.028
1152000.000 0.038 0.033 0.038
1184000.000 0.025 0.025 0.040
1216000.000 0.038 0.025 0.050
1248000.000 0.038 0.020 0.038
1280000.000 0.025 0.025 0.038
1312000.000 0.025 0.025 0.040
1344000.000 0.025 0.025 0.038
1376000.000 0.025 0.013 0.038
1408000.000 0.038 0.025 0.040
1440000.000 0.038 0.025 0.040
1472000.000 0.038 0.025 0.040
1504000.000 0.038 0.013 0.038
1536000.000 0.038 0.025 0.038
1568000.000 0.038 0.025 0.038
1600000.000 0.038 0.033 0.038


==> data/DDPG/no_HER/Push.dat <==
timestep med lowq highq
4000.000 0.075 0.063 0.088
8000.000 0.075 0.070 0.088
12000.000 0.063 0.050 0.075
16000.000 0.075 0.058 0.100
20000.000 0.075 0.063 0.078
24000.000 0.075 0.070 0.075
28000.000 0.075 0.063 0.090
32000.000 0.075 0.063 0.088
36000.000 0.063 0.050 0.088
40000.000 0.063 0.050 0.078
44000.000 0.075 0.063 0.088
48000.000 0.075 0.063 0.103
52000.000 0.088 0.088 0.090
56000.000 0.063 0.058 0.078
60000.000 0.088 0.083 0.100
64000.000 0.088 0.083 0.100
68000.000 0.063 0.050 0.090
72000.000 0.075 0.075 0.088
76000.000 0.063 0.050 0.075
80000.000 0.063 0.063 0.088
84000.000 0.088 0.075 0.088
88000.000 0.075 0.063 0.078
92000.000 0.075 0.070 0.088
96000.000 0.063 0.050 0.078
100000.000 0.063 0.050 0.075
104000.000 0.088 0.063 0.088
108000.000 0.075 0.063 0.078
112000.000 0.075 0.070 0.088
116000.000 0.075 0.063 0.078
120000.000 0.088 0.075 0.100
124000.000 0.075 0.075 0.100
128000.000 0.050 0.045 0.063
132000.000 0.075 0.063 0.088
136000.000 0.075 0.070 0.088
140000.000 0.075 0.070 0.088
144000.000 0.088 0.063 0.088
148000.000 0.063 0.050 0.075
152000.000 0.075 0.063 0.088
156000.000 0.063 0.058 0.088
160000.000 0.075 0.063 0.088
164000.000 0.075 0.063 0.088
168000.000 0.075 0.050 0.078
172000.000 0.075 0.063 0.078
176000.000 0.075 0.063 0.090
180000.000 0.075 0.063 0.088
184000.000 0.075 0.063 0.088
188000.000 0.075 0.063 0.078
192000.000 0.075 0.070 0.100
196000.000 0.088 0.070 0.088
200000.000 0.063 0.053 0.075
204000.000 0.075 0.058 0.078
208000.000 0.088 0.063 0.100
212000.000 0.075 0.070 0.078
216000.000 0.075 0.075 0.090
220000.000 0.075 0.075 0.088
224000.000 0.088 0.083 0.090
228000.000 0.075 0.063 0.088
232000.000 0.075 0.075 0.088
236000.000 0.088 0.070 0.088
240000.000 0.088 0.075 0.100
244000.000 0.075 0.070 0.088
248000.000 0.075 0.063 0.088
252000.000 0.075 0.070 0.088
256000.000 0.075 0.063 0.078
260000.000 0.075 0.070 0.088
264000.000 0.075 0.070 0.088
268000.000 0.075 0.058 0.090
272000.000 0.075 0.063 0.080
276000.000 0.063 0.063 0.088
280000.000 0.075 0.075 0.088
284000.000 0.075 0.063 0.090
288000.000 0.075 0.063 0.075
292000.000 0.075 0.063 0.088
296000.000 0.075 0.070 0.088
300000.000 0.075 0.058 0.088


==> data/DDPG/no_HER/Reach.dat <==
timestep med lowq highq
4000.000 0.025 0.013 0.040
8000.000 0.063 0.038 0.078
12000.000 0.237 0.220 0.287
16000.000 0.487 0.425 0.513
20000.000 0.613 0.562 0.658
24000.000 0.737 0.708 0.750
28000.000 0.775 0.715 0.787
32000.000 0.850 0.838 0.862
36000.000 0.875 0.858 0.900
40000.000 0.900 0.895 0.915
44000.000 0.963 0.938 0.975
48000.000 0.988 0.975 0.990
50000.000 0.990 1.000 1.000
54000.000 1.000 1.000 1.000
58000.000 1.000 1.000 1.000
62000.000 1.000 1.000 1.000
66000.000 1.000 1.000 1.000
70000.000 1.000 1.000 1.000
74000.000 1.000 1.000 1.000
78000.000 1.000 1.000 1.000
82000.000 1.000 1.000 1.000
86000.000 1.000 1.000 1.000
90000.000 1.000 1.000 1.000
94000.000 1.000 1.000 1.000
98000.000 1.000 1.000 1.000
102000.000 1.000 1.000 1.000
106000.000 1.000 1.000 1.000
112000.000 1.000 1.000 1.000
116000.000 1.000 1.000 1.000
120000.000 1.000 1.000 1.000
124000.000 1.000 1.000 1.000
128000.000 1.000 1.000 1.000
132000.000 1.000 1.000 1.000
136000.000 1.000 1.000 1.000
140000.000 1.000 1.000 1.000
144000.000 1.000 1.000 1.000
148000.000 1.000 1.000 1.000
152000.000 1.000 1.000 1.000
156000.000 1.000 1.000 1.000
160000.000 1.000 1.000 1.000
164000.000 1.000 1.000 1.000
168000.000 1.000 1.000 1.000
172000.000 1.000 1.000 1.000
176000.000 1.000 1.000 1.000
180000.000 1.000 1.000 1.000
184000.000 1.000 1.000 1.000
188000.000 1.000 1.000 1.000
192000.000 1.000 1.000 1.000
196000.000 1.000 1.000 1.000
200000.000 1.000 1.000 1.000
204000.000 1.000 1.000 1.000
208000.000 1.000 1.000 1.000
212000.000 1.000 1.000 1.000
216000.000 1.000 1.000 1.000
220000.000 1.000 1.000 1.000
224000.000 1.000 1.000 1.000
228000.000 1.000 1.000 1.000
232000.000 1.000 1.000 1.000
236000.000 1.000 1.000 1.000
240000.000 1.000 1.000 1.000
244000.000 1.000 1.000 1.000
248000.000 1.000 1.000 1.000
250000.000 1.000 1.000 1.000
254000.000 1.000 1.000 1.000
258000.000 1.000 1.000 1.000
262000.000 1.000 1.000 1.000
266000.000 1.000 1.000 1.000
270000.000 1.000 1.000 1.000
274000.000 1.000 1.000 1.000
278000.000 1.000 1.000 1.000
282000.000 1.000 1.000 1.000
286000.000 1.000 1.000 1.000
290000.000 1.000 1.000 1.000
294000.000 1.000 1.000 1.000
298000.000 1.000 1.000 1.000

==> data/DDPG/no_HER/Slide.dat <==
timestep med lowq highq
32000.000 0.000 0.000 0.000
64000.000 0.000 0.000 0.000
96000.000 0.000 0.000 0.000
128000.000 0.000 0.000 0.000
160000.000 0.000 0.000 0.000
192000.000 0.000 0.000 0.000
224000.000 0.000 0.000 0.000
256000.000 0.000 0.000 0.000
288000.000 0.000 0.000 0.000
320000.000 0.000 0.000 0.000
352000.000 0.000 0.000 0.000
384000.000 0.000 0.000 0.000
416000.000 0.000 0.000 0.000
448000.000 0.000 0.000 0.000
480000.000 0.000 0.000 0.000
512000.000 0.000 0.000 0.000
544000.000 0.000 0.000 0.000
576000.000 0.000 0.000 0.000
608000.000 0.000 0.000 0.000
640000.000 0.000 0.000 0.000
672000.000 0.000 0.000 0.000
704000.000 0.000 0.000 0.000
736000.000 0.000 0.000 0.000
768000.000 0.000 0.000 0.000
800000.000 0.000 0.000 0.000
832000.000 0.000 0.000 0.000
864000.000 0.000 0.000 0.000
896000.000 0.000 0.000 0.000
928000.000 0.000 0.000 0.000
960000.000 0.000 0.000 0.000
992000.000 0.000 0.000 0.000
1024000.000 0.000 0.000 0.000
1056000.000 0.000 0.000 0.000
1088000.000 0.000 0.000 0.000
1120000.000 0.000 0.000 0.000
1152000.000 0.000 0.000 0.000
1184000.000 0.000 0.000 0.000
1216000.000 0.000 0.000 0.000
1248000.000 0.000 0.000 0.000
1280000.000 0.000 0.000 0.000
1312000.000 0.000 0.000 0.000
1344000.000 0.000 0.000 0.000
1376000.000 0.000 0.000 0.000
1408000.000 0.000 0.000 0.000
1440000.000 0.000 0.000 0.000
1472000.000 0.000 0.000 0.000
1504000.000 0.000 0.000 0.000
1536000.000 0.000 0.000 0.000
1568000.000 0.000 0.000 0.000
1600000.000 0.000 0.000 0.000

==> data/DDPG/no_HER/Stack.dat <==
timestep med lowq highq
8000.000 0.013 0.008 0.025
40000.000 0.025 0.013 0.037
72000.000 0.025 0.025 0.028
104000.000 0.013 0.013 0.025
136000.000 0.013 0.013 0.025
168000.000 0.025 0.013 0.025
200000.000 0.025 0.013 0.025
232000.000 0.025 0.013 0.025
264000.000 0.013 0.013 0.015
296000.000 0.025 0.013 0.028
328000.000 0.025 0.020 0.028
360000.000 0.013 0.008 0.025
392000.000 0.013 0.008 0.025
424000.000 0.013 0.008 0.025
456000.000 0.025 0.013 0.025
488000.000 0.025 0.013 0.025
520000.000 0.025 0.008 0.037
552000.000 0.013 0.000 0.025
584000.000 0.025 0.013 0.028
616000.000 0.025 0.013 0.025
648000.000 0.013 0.013 0.025
680000.000 0.025 0.013 0.025
712000.000 0.025 0.013 0.025
744000.000 0.025 0.013 0.025
776000.000 0.013 0.013 0.025
808000.000 0.013 0.013 0.025
840000.000 0.013 0.000 0.015
872000.000 0.013 0.008 0.028
904000.000 0.013 0.013 0.025
936000.000 0.025 0.013 0.037
968000.000 0.013 0.008 0.015
1000000.000 0.025 0.013 0.025
1032000.000 0.013 0.000 0.025
1064000.000 0.025 0.025 0.025
1096000.000 0.025 0.025 0.025
1128000.000 0.013 0.013 0.025
1160000.000 0.025 0.013 0.025
1192000.000 0.013 0.013 0.025
1224000.000 0.025 0.020 0.028
1256000.000 0.025 0.013 0.037
1288000.000 0.013 0.000 0.025
1320000.000 0.025 0.013 0.028
1352000.000 0.013 0.013 0.025
1384000.000 0.013 0.008 0.028
1416000.000 0.013 0.008 0.025
1448000.000 0.013 0.013 0.025
1480000.000 0.013 0.013 0.025
1512000.000 0.025 0.025 0.028
1544000.000 0.025 0.013 0.025
1576000.000 0.025 0.020 0.037

==> data/MAX.dat <==
timestep med lowq highq
4000.000 0.044 0.029 0.050
36000.000 0.025 0.025 0.033
68000.000 0.056 0.041 0.070
100000.000 0.088 0.079 0.088
132000.000 0.131 0.116 0.153
164000.000 0.181 0.175 0.211
196000.000 0.250 0.212 0.278
228000.000 0.325 0.316 0.333
260000.000 0.350 0.329 0.394
292000.000 0.494 0.458 0.536
324000.000 0.637 0.557 0.722
356000.000 0.819 0.787 0.840
388000.000 0.913 0.891 0.925
420000.000 0.981 0.923 0.995
452000.000 1.000 0.991 1.000
484000.000 0.981 0.958 0.988
516000.000 1.000 0.991 1.000
548000.000 1.000 1.000 1.000
580000.000 1.000 1.000 1.000
612000.000 1.000 1.000 1.000
644000.000 1.000 1.000 1.000
676000.000 1.000 1.000 1.000
708000.000 1.000 1.000 1.000
740000.000 1.000 1.000 1.000
772000.000 1.000 1.000 1.000
804000.000 1.000 1.000 1.000
836000.000 1.000 1.000 1.000
868000.000 1.000 1.000 1.000
900000.000 1.000 1.000 1.000
932000.000 1.000 1.000 1.000
964000.000 1.000 1.000 1.000
996000.000 1.000 1.000 1.000
1028000.000 1.000 1.000 1.000
1060000.000 1.000 1.000 1.000
1092000.000 1.000 1.000 1.000
1124000.000 1.000 1.000 1.000
1156000.000 1.000 1.000 1.000
1188000.000 1.000 1.000 1.000
1220000.000 1.000 1.000 1.000
1252000.000 1.000 1.000 1.000
1284000.000 1.000 1.000 1.000
1316000.000 1.000 1.000 1.000
1348000.000 1.000 1.000 1.000
1380000.000 1.000 1.000 1.000
1412000.000 1.000 0.991 1.000
1444000.000 1.000 1.000 1.000
1476000.000 1.000 1.000 1.000
1508000.000 1.000 1.000 1.000
1540000.000 1.000 1.000 1.000
1572000.000 1.000 1.000 1.000

==> data/MAX_push.dat <==
timestep med lowq highq
4000.000 0.038 0.038 0.046
8000.000 0.088 0.083 0.088
16000.000 0.038 0.033 0.054
20000.000 0.088 0.083 0.104
28000.000 0.063 0.050 0.067
32000.000 0.088 0.079 0.100
40000.000 0.100 0.096 0.100
44000.000 0.063 0.063 0.075
52000.000 0.088 0.066 0.088
56000.000 0.063 0.054 0.079
64000.000 0.088 0.079 0.092
68000.000 0.100 0.083 0.108
76000.000 0.088 0.075 0.092
80000.000 0.075 0.062 0.083
88000.000 0.100 0.092 0.120
92000.000 0.125 0.125 0.125
100000.000 0.150 0.146 0.150
104000.000 0.137 0.133 0.161
112000.000 0.188 0.175 0.188
116000.000 0.150 0.125 0.154
124000.000 0.187 0.170 0.192
128000.000 0.163 0.150 0.179
136000.000 0.175 0.158 0.187
140000.000 0.163 0.146 0.179
148000.000 0.200 0.179 0.208
152000.000 0.263 0.263 0.267
160000.000 0.388 0.375 0.387
164000.000 0.225 0.221 0.253
172000.000 0.388 0.371 0.391
176000.000 0.338 0.308 0.365
184000.000 0.475 0.458 0.495
188000.000 0.463 0.450 0.526
196000.000 0.600 0.587 0.660
200000.000 0.650 0.637 0.666
208000.000 0.662 0.637 0.746
212000.000 0.688 0.679 0.728
220000.000 0.850 0.842 0.854
224000.000 0.838 0.829 0.870
232000.000 0.863 0.854 0.887
236000.000 0.938 0.912 0.946
244000.000 0.900 0.887 0.932
248000.000 0.950 0.929 0.962
256000.000 0.975 0.941 0.983
260000.000 0.988 0.975 0.992
268000.000 0.963 0.958 0.975
272000.000 1.000 0.970 1.000
280000.000 0.975 0.971 0.983
284000.000 1.000 0.996 1.000
292000.000 0.988 0.988 0.992
296000.000 1.000 0.992 1.000

==> data/MAX_slide.dat <==
timestep med lowq highq
4000.000 0.000 0.000 0.000
36000.000 0.000 0.000 0.000
68000.000 0.000 0.000 0.000
100000.000 0.000 0.000 0.000
132000.000 0.000 0.000 0.000
164000.000 0.013 0.004 0.013
196000.000 0.000 0.000 0.008
228000.000 0.000 0.000 0.000
260000.000 0.000 0.000 0.008
292000.000 0.000 0.000 0.008
324000.000 0.000 0.000 0.008
356000.000 0.038 0.029 0.046
388000.000 0.063 0.029 0.079
420000.000 0.025 0.025 0.073
452000.000 0.125 0.074 0.141
484000.000 0.088 0.079 0.096
516000.000 0.100 0.083 0.124
548000.000 0.050 0.050 0.066
580000.000 0.050 0.025 0.146
612000.000 0.025 0.008 0.201
644000.000 0.050 0.016 0.178
676000.000 0.163 0.103 0.259
708000.000 0.188 0.094 0.212
740000.000 0.225 0.149 0.233
772000.000 0.263 0.169 0.343
804000.000 0.312 0.304 0.369
836000.000 0.325 0.308 0.341
868000.000 0.300 0.266 0.308
900000.000 0.400 0.290 0.408
932000.000 0.388 0.345 0.404
964000.000 0.362 0.320 0.362
996000.000 0.338 0.321 0.370
1028000.000 0.413 0.370 0.437
1060000.000 0.362 0.337 0.379
1092000.000 0.388 0.345 0.396
1124000.000 0.362 0.362 0.387
1156000.000 0.350 0.308 0.390
1188000.000 0.425 0.382 0.465
1220000.000 0.375 0.366 0.383
1252000.000 0.362 0.320 0.402
1284000.000 0.375 0.358 0.399
1316000.000 0.388 0.379 0.436
1348000.000 0.362 0.354 0.387
1380000.000 0.425 0.391 0.465
1412000.000 0.362 0.346 0.419
1444000.000 0.450 0.450 0.450
1476000.000 0.475 0.475 0.483
1508000.000 0.450 0.425 0.490
1540000.000 0.438 0.429 0.438

==> data/SAC/ALL/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.038 0.025 0.038
36000.000 0.013 0.013 0.013
68000.000 0.025 0.025 0.037
100000.000 0.025 0.025 0.025
132000.000 0.038 0.025 0.050
164000.000 0.038 0.025 0.038
196000.000 0.075 0.062 0.075
228000.000 0.062 0.037 0.063
260000.000 0.075 0.075 0.087
292000.000 0.100 0.100 0.112
324000.000 0.088 0.075 0.088
356000.000 0.100 0.075 0.112
388000.000 0.138 0.137 0.138
420000.000 0.125 0.125 0.137
452000.000 0.150 0.137 0.186
484000.000 0.200 0.187 0.224
516000.000 0.150 0.149 0.162
548000.000 0.188 0.187 0.199
580000.000 0.225 0.188 0.261
612000.000 0.212 0.200 0.213
644000.000 0.200 0.187 0.200
676000.000 0.238 0.237 0.238
708000.000 0.225 0.212 0.237
740000.000 0.263 0.225 0.275
772000.000 0.200 0.200 0.284
804000.000 0.238 0.212 0.250
836000.000 0.175 0.175 0.235
868000.000 0.213 0.212 0.237
900000.000 0.263 0.250 0.287
932000.000 0.275 0.250 0.299
964000.000 0.237 0.213 0.274
996000.000 0.263 0.238 0.299
1028000.000 0.288 0.212 0.312
1060000.000 0.238 0.225 0.262
1092000.000 0.288 0.262 0.300
1124000.000 0.300 0.274 0.324
1156000.000 0.250 0.237 0.262
1188000.000 0.287 0.262 0.288
1220000.000 0.300 0.274 0.312
1252000.000 0.288 0.250 0.300
1284000.000 0.275 0.262 0.323
1316000.000 0.287 0.262 0.336
1348000.000 0.312 0.273 0.337
1380000.000 0.300 0.275 0.312
1412000.000 0.288 0.287 0.312
1444000.000 0.312 0.275 0.325
1476000.000 0.300 0.263 0.324
1508000.000 0.300 0.262 0.300
1540000.000 0.300 0.288 0.312
1572000.000 0.288 0.262 0.300

==> data/SAC/ALL/Push.dat <==
timestep med lowq highq
4000.000 0.063 0.050 0.075
8000.000 0.063 0.062 0.075
16000.000 0.075 0.050 0.075
20000.000 0.038 0.025 0.062
28000.000 0.063 0.063 0.063
32000.000 0.063 0.050 0.063
40000.000 0.063 0.050 0.075
44000.000 0.050 0.050 0.062
52000.000 0.063 0.038 0.075
56000.000 0.075 0.037 0.087
64000.000 0.063 0.038 0.063
68000.000 0.063 0.038 0.075
76000.000 0.050 0.050 0.050
80000.000 0.038 0.025 0.050
88000.000 0.038 0.025 0.038
92000.000 0.088 0.075 0.088
100000.000 0.075 0.062 0.075
104000.000 0.050 0.050 0.062
112000.000 0.063 0.050 0.075
116000.000 0.075 0.062 0.075
124000.000 0.063 0.050 0.063
128000.000 0.075 0.063 0.075
136000.000 0.063 0.062 0.087
140000.000 0.075 0.062 0.087
148000.000 0.088 0.075 0.088
152000.000 0.088 0.062 0.088
160000.000 0.063 0.062 0.087
164000.000 0.100 0.075 0.112
172000.000 0.088 0.075 0.088
176000.000 0.113 0.100 0.113
184000.000 0.113 0.099 0.125
188000.000 0.112 0.099 0.125
196000.000 0.125 0.100 0.149
200000.000 0.100 0.088 0.112
208000.000 0.113 0.087 0.125
212000.000 0.088 0.087 0.100
220000.000 0.113 0.112 0.125
224000.000 0.100 0.099 0.124
232000.000 0.088 0.087 0.112
236000.000 0.125 0.100 0.137
244000.000 0.088 0.088 0.160
248000.000 0.125 0.112 0.125
256000.000 0.138 0.113 0.150
260000.000 0.138 0.100 0.149
268000.000 0.138 0.137 0.149
272000.000 0.138 0.125 0.138
280000.000 0.150 0.150 0.162
284000.000 0.113 0.087 0.125
292000.000 0.150 0.137 0.162
296000.000 0.138 0.125 0.150

==> data/SAC/ALL/Reach.dat <==
timestep med lowq highq
4000.000 0.038 0.037 0.038
8000.000 0.075 0.075 0.099
16000.000 0.138 0.125 0.138
20000.000 0.263 0.212 0.263
28000.000 0.350 0.350 0.410
32000.000 0.400 0.387 0.448
40000.000 0.550 0.524 0.550
44000.000 0.613 0.599 0.637
52000.000 0.662 0.662 0.674
56000.000 0.713 0.700 0.736
64000.000 0.787 0.750 0.800
68000.000 0.787 0.775 0.799
76000.000 0.825 0.787 0.861
80000.000 0.875 0.837 0.887
88000.000 0.900 0.887 0.900
92000.000 0.887 0.862 0.899
100000.000 0.912 0.887 0.912
104000.000 0.862 0.837 0.862
112000.000 0.875 0.862 0.875
116000.000 0.875 0.862 0.887
124000.000 0.863 0.849 0.875
128000.000 0.875 0.875 0.887
136000.000 0.900 0.899 0.912
140000.000 0.887 0.862 0.887
148000.000 0.912 0.899 0.924
152000.000 0.887 0.850 0.899
160000.000 0.900 0.899 0.912
164000.000 0.887 0.887 0.899
172000.000 0.938 0.912 0.938
176000.000 0.925 0.924 0.937
184000.000 0.900 0.899 0.912
188000.000 0.925 0.923 0.925
196000.000 0.900 0.887 0.924
200000.000 0.912 0.887 0.936
208000.000 0.925 0.924 0.937
212000.000 0.887 0.887 0.899
220000.000 0.900 0.900 0.924
224000.000 0.900 0.875 0.900
232000.000 0.887 0.875 0.887
236000.000 0.900 0.887 0.912
244000.000 0.887 0.887 0.888
248000.000 0.875 0.874 0.899
256000.000 0.887 0.887 0.887
260000.000 0.900 0.899 0.912
268000.000 0.887 0.887 0.899
272000.000 0.900 0.875 0.900
280000.000 0.875 0.875 0.875
284000.000 0.900 0.887 0.924
292000.000 0.925 0.912 0.925
296000.000 0.900 0.887 0.912

==> data/SAC/ALL/Slide.dat <==
timestep med lowq highq
32000.000 0.000 0.000 0.000
64000.000 0.000 0.000 0.000
96000.000 0.000 0.000 0.000
128000.000 0.000 0.000 0.000
160000.000 0.000 0.000 0.000
192000.000 0.000 0.000 0.000
224000.000 0.000 0.000 0.000
256000.000 0.000 0.000 0.000
288000.000 0.000 0.000 0.000
320000.000 0.000 0.000 0.000
352000.000 0.000 0.000 0.000
384000.000 0.000 0.000 0.000
416000.000 0.000 0.000 0.000
448000.000 0.000 0.000 0.000
480000.000 0.000 0.000 0.000
512000.000 0.000 0.000 0.000
544000.000 0.000 0.000 0.000
576000.000 0.000 0.000 0.000
608000.000 0.000 0.000 0.000
640000.000 0.000 0.000 0.000
672000.000 0.000 0.000 0.000
704000.000 0.000 0.000 0.000
736000.000 0.000 0.000 0.000
768000.000 0.000 0.000 0.000
800000.000 0.000 0.000 0.000
832000.000 0.000 0.000 0.000
864000.000 0.000 0.000 0.000
896000.000 0.000 0.000 0.000
928000.000 0.000 0.000 0.000
960000.000 0.000 0.000 0.000
992000.000 0.000 0.000 0.000
1024000.000 0.000 0.000 0.000
1056000.000 0.000 0.000 0.000
1088000.000 0.000 0.000 0.000
1120000.000 0.000 0.000 0.000
1152000.000 0.000 0.000 0.000
1184000.000 0.000 0.000 0.000
1216000.000 0.000 0.000 0.000
1248000.000 0.000 0.000 0.000
1280000.000 0.000 0.000 0.000
1312000.000 0.000 0.000 0.000
1344000.000 0.000 0.000 0.000
1376000.000 0.000 0.000 0.000
1408000.000 0.000 0.000 0.000
1440000.000 0.000 0.000 0.000
1472000.000 0.000 0.000 0.000
1504000.000 0.000 0.000 0.000
1536000.000 0.000 0.000 0.000
1568000.000 0.000 0.000 0.000
1600000.000 0.000 0.000 0.000

==> data/SAC/ALL/Stack.dat <==
timestep med lowq highq
8000.000 0.025 0.000 0.025
40000.000 0.013 0.000 0.015
72000.000 0.013 0.013 0.028
104000.000 0.013 0.000 0.025
136000.000 0.025 0.008 0.037
168000.000 0.025 0.008 0.025
200000.000 0.013 0.013 0.025
232000.000 0.013 0.013 0.025
264000.000 0.013 0.013 0.015
296000.000 0.025 0.013 0.028
328000.000 0.013 0.013 0.025
360000.000 0.025 0.013 0.025
392000.000 0.025 0.020 0.028
424000.000 0.025 0.008 0.037
456000.000 0.025 0.013 0.037
488000.000 0.025 0.013 0.025
520000.000 0.025 0.013 0.028
552000.000 0.025 0.013 0.025
584000.000 0.013 0.008 0.025
616000.000 0.025 0.020 0.037
648000.000 0.013 0.000 0.025
680000.000 0.013 0.013 0.025
712000.000 0.013 0.008 0.025
744000.000 0.025 0.013 0.028
776000.000 0.013 0.013 0.028
808000.000 0.013 0.013 0.025
840000.000 0.013 0.000 0.015
872000.000 0.013 0.008 0.025
904000.000 0.025 0.008 0.025
936000.000 0.025 0.025 0.028
968000.000 0.025 0.013 0.025
1000000.000 0.013 0.013 0.025
1032000.000 0.025 0.013 0.037
1064000.000 0.025 0.025 0.025
1096000.000 0.013 0.008 0.025
1128000.000 0.025 0.013 0.028
1160000.000 0.013 0.013 0.025
1192000.000 0.013 0.013 0.037
1224000.000 0.025 0.013 0.025
1256000.000 0.025 0.013 0.037
1288000.000 0.025 0.025 0.028
1320000.000 0.025 0.013 0.025
1352000.000 0.000 0.000 0.013
1384000.000 0.013 0.000 0.025
1416000.000 0.025 0.013 0.025
1448000.000 0.013 0.008 0.025
1480000.000 0.025 0.013 0.028
1512000.000 0.025 0.000 0.028
1544000.000 0.013 0.013 0.025
1576000.000 0.013 0.013 0.025

==> data/SAC/no_DQT/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.025 0.025 0.037
36000.000 0.013 0.013 0.013
68000.000 0.038 0.025 0.050
100000.000 0.025 0.025 0.037
132000.000 0.050 0.025 0.074
164000.000 0.075 0.074 0.087
196000.000 0.113 0.112 0.125
228000.000 0.163 0.162 0.175
260000.000 0.188 0.162 0.212
292000.000 0.238 0.225 0.250
324000.000 0.275 0.188 0.299
356000.000 0.287 0.262 0.299
388000.000 0.338 0.324 0.350
420000.000 0.338 0.312 0.362
452000.000 0.362 0.338 0.374
484000.000 0.425 0.412 0.437
516000.000 0.425 0.424 0.461
548000.000 0.537 0.487 0.562
580000.000 0.625 0.511 0.649
612000.000 0.787 0.600 0.799
644000.000 0.787 0.737 0.799
676000.000 0.787 0.774 0.800
708000.000 0.850 0.837 0.850
740000.000 0.800 0.774 0.824
772000.000 0.825 0.825 0.849
804000.000 0.838 0.824 0.849
836000.000 0.838 0.824 0.837
868000.000 0.850 0.849 0.862
900000.000 0.850 0.850 0.886
932000.000 0.887 0.799 0.899
964000.000 0.900 0.899 0.900
996000.000 0.825 0.811 0.837
1028000.000 0.863 0.850 0.887
1060000.000 0.875 0.874 0.887
1092000.000 0.887 0.874 0.911
1124000.000 0.850 0.837 0.850
1156000.000 0.850 0.837 0.862
1188000.000 0.863 0.850 0.875
1220000.000 0.862 0.850 0.862
1252000.000 0.825 0.812 0.837
1284000.000 0.875 0.837 0.875
1316000.000 0.850 0.837 0.886
1348000.000 0.875 0.874 0.887
1380000.000 0.887 0.887 0.887
1412000.000 0.900 0.886 0.900
1444000.000 0.850 0.849 0.898
1476000.000 0.862 0.850 0.862
1508000.000 0.900 0.875 0.900
1540000.000 0.887 0.875 0.899
1572000.000 0.912 0.887 0.912

==> data/SAC/no_DQT/Push.dat <==
timestep med lowq highq
4000.000 0.050 0.038 0.065
8000.000 0.075 0.050 0.075
16000.000 0.063 0.050 0.075
20000.000 0.050 0.045 0.063
28000.000 0.075 0.050 0.075
32000.000 0.050 0.050 0.063
40000.000 0.063 0.050 0.063
44000.000 0.038 0.033 0.050
52000.000 0.050 0.050 0.065
56000.000 0.063 0.063 0.075
64000.000 0.050 0.038 0.063
68000.000 0.038 0.033 0.050
76000.000 0.063 0.050 0.075
80000.000 0.050 0.045 0.063
88000.000 0.062 0.050 0.063
92000.000 0.050 0.038 0.063
100000.000 0.063 0.058 0.078
104000.000 0.063 0.050 0.063
112000.000 0.088 0.075 0.100
116000.000 0.088 0.075 0.090
124000.000 0.100 0.088 0.113
128000.000 0.100 0.088 0.115
136000.000 0.113 0.095 0.137
140000.000 0.138 0.108 0.163
148000.000 0.113 0.108 0.140
152000.000 0.150 0.113 0.165
160000.000 0.188 0.158 0.188
164000.000 0.163 0.138 0.188
172000.000 0.175 0.163 0.200
176000.000 0.212 0.188 0.250
184000.000 0.250 0.213 0.268
188000.000 0.250 0.245 0.292
196000.000 0.312 0.288 0.362
200000.000 0.350 0.338 0.375
208000.000 0.425 0.383 0.465
212000.000 0.425 0.408 0.500
220000.000 0.537 0.490 0.593
224000.000 0.550 0.482 0.580
232000.000 0.600 0.575 0.670
236000.000 0.700 0.650 0.738
244000.000 0.750 0.715 0.765
248000.000 0.750 0.713 0.762
256000.000 0.800 0.770 0.838
260000.000 0.775 0.720 0.787
268000.000 0.812 0.768 0.825
272000.000 0.800 0.763 0.815
280000.000 0.812 0.787 0.828
284000.000 0.812 0.800 0.838
292000.000 0.825 0.795 0.863
296000.000 0.825 0.807 0.828

==> data/SAC/no_DQT/Reach.dat <==
timestep med lowq highq
4000.000 0.150 0.113 0.157
8000.000 0.350 0.316 0.375
16000.000 0.725 0.688 0.769
20000.000 0.781 0.775 0.800
28000.000 0.919 0.903 0.932
32000.000 0.925 0.925 0.944
40000.000 0.938 0.938 0.950
44000.000 0.963 0.953 0.975
52000.000 0.950 0.941 0.957
56000.000 0.950 0.938 0.963
64000.000 0.950 0.950 0.963
68000.000 0.950 0.950 0.963
76000.000 0.963 0.953 0.975
80000.000 0.963 0.950 0.963
88000.000 0.963 0.950 0.969
92000.000 0.963 0.950 0.969
100000.000 0.950 0.941 0.957
104000.000 0.944 0.938 0.950
112000.000 0.956 0.950 0.963
116000.000 0.956 0.950 0.963
124000.000 0.956 0.950 0.963
128000.000 0.963 0.953 0.975
136000.000 0.969 0.950 0.975
140000.000 0.963 0.950 0.969
148000.000 0.950 0.938 0.963
152000.000 0.963 0.950 0.975
160000.000 0.950 0.938 0.963
164000.000 0.950 0.950 0.963
172000.000 0.963 0.950 0.963
176000.000 0.969 0.950 0.975
184000.000 0.963 0.950 0.963
188000.000 0.963 0.950 0.963
196000.000 0.950 0.938 0.963
200000.000 0.950 0.938 0.963
208000.000 0.950 0.941 0.957
212000.000 0.950 0.938 0.963
220000.000 0.950 0.938 0.950
224000.000 0.963 0.950 0.969
232000.000 0.956 0.950 0.969
236000.000 0.963 0.950 0.963
244000.000 0.950 0.941 0.963
248000.000 0.963 0.963 0.975
256000.000 0.963 0.938 0.969
260000.000 0.950 0.950 0.963
268000.000 0.956 0.941 0.975
272000.000 0.956 0.950 0.963
280000.000 0.963 0.950 0.969
284000.000 0.963 0.950 0.963
292000.000 0.963 0.953 0.963
296000.000 0.963 0.950 0.963

==> data/SAC/no_DQT/Slide.dat <==
timestep med lowq highq
4000.000 0.000 0.000 0.000
36000.000 0.000 0.000 0.000
68000.000 0.000 0.000 0.000
100000.000 0.000 0.000 0.000
132000.000 0.000 0.000 0.000
164000.000 0.000 0.000 0.003
196000.000 0.000 0.000 0.013
228000.000 0.000 0.000 0.013
260000.000 0.000 0.000 0.003
292000.000 0.000 0.000 0.013
324000.000 0.000 0.000 0.003
356000.000 0.013 0.000 0.025
388000.000 0.013 0.008 0.025
420000.000 0.013 0.013 0.038
452000.000 0.025 0.013 0.025
484000.000 0.025 0.013 0.038
516000.000 0.038 0.013 0.053
548000.000 0.050 0.038 0.065
580000.000 0.075 0.050 0.075
612000.000 0.063 0.050 0.088
644000.000 0.075 0.058 0.093
676000.000 0.075 0.063 0.103
708000.000 0.100 0.063 0.152
740000.000 0.125 0.108 0.150
772000.000 0.125 0.100 0.180
804000.000 0.162 0.128 0.180
836000.000 0.163 0.138 0.203
868000.000 0.188 0.158 0.263
900000.000 0.237 0.170 0.255
932000.000 0.237 0.203 0.265
964000.000 0.250 0.208 0.280
996000.000 0.263 0.250 0.300
1028000.000 0.250 0.213 0.320
1060000.000 0.312 0.283 0.337
1092000.000 0.300 0.263 0.313
1124000.000 0.350 0.307 0.355
1156000.000 0.325 0.300 0.363
1188000.000 0.325 0.325 0.400
1220000.000 0.362 0.345 0.440
1252000.000 0.400 0.360 0.440
1284000.000 0.375 0.345 0.403
1316000.000 0.412 0.365 0.440
1348000.000 0.425 0.378 0.442
1380000.000 0.412 0.390 0.463
1412000.000 0.425 0.373 0.465
1444000.000 0.400 0.400 0.473
1476000.000 0.450 0.432 0.518
1508000.000 0.462 0.427 0.505
1540000.000 0.450 0.423 0.490
1572000.000 0.500 0.445 0.513

==> data/SAC/no_DQT/Stack.dat <==
timestep med lowq highq
8000.000 0.013 0.013 0.025
40000.000 0.013 0.013 0.025
72000.000 0.025 0.013 0.028
104000.000 0.025 0.013 0.025
136000.000 0.025 0.013 0.037
168000.000 0.013 0.000 0.025
200000.000 0.013 0.013 0.025
232000.000 0.013 0.013 0.037
264000.000 0.025 0.013 0.037
296000.000 0.013 0.000 0.025
328000.000 0.013 0.013 0.025
360000.000 0.013 0.013 0.025
392000.000 0.025 0.013 0.037
424000.000 0.013 0.000 0.025
456000.000 0.013 0.013 0.025
488000.000 0.025 0.020 0.037
520000.000 0.013 0.013 0.037
552000.000 0.025 0.020 0.025
584000.000 0.013 0.000 0.015
616000.000 0.013 0.000 0.025
648000.000 0.025 0.013 0.028
680000.000 0.025 0.013 0.025
712000.000 0.025 0.013 0.025
744000.000 0.013 0.013 0.025
776000.000 0.013 0.000 0.025
808000.000 0.013 0.000 0.025
840000.000 0.025 0.013 0.037
872000.000 0.013 0.000 0.025
904000.000 0.013 0.013 0.025
936000.000 0.013 0.013 0.025
968000.000 0.013 0.013 0.025
1000000.000 0.025 0.013 0.025
1032000.000 0.025 0.020 0.028
1064000.000 0.013 0.013 0.025
1096000.000 0.025 0.013 0.028
1128000.000 0.013 0.013 0.025
1160000.000 0.013 0.013 0.013
1192000.000 0.025 0.025 0.037
1224000.000 0.025 0.013 0.025
1256000.000 0.025 0.008 0.037
1288000.000 0.013 0.000 0.025
1320000.000 0.013 0.013 0.025
1352000.000 0.013 0.008 0.015
1384000.000 0.025 0.013 0.025
1416000.000 0.025 0.013 0.025
1448000.000 0.025 0.013 0.028
1480000.000 0.013 0.013 0.015
1512000.000 0.025 0.020 0.037
1544000.000 0.013 0.013 0.025
1576000.000 0.013 0.008 0.025

==> data/SAC/no_HER/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.025 0.025 0.038
36000.000 0.025 0.013 0.038
68000.000 0.025 0.025 0.038
100000.000 0.025 0.020 0.038
132000.000 0.038 0.025 0.040
164000.000 0.025 0.013 0.028
196000.000 0.038 0.025 0.038
228000.000 0.025 0.013 0.038
260000.000 0.025 0.025 0.038
292000.000 0.038 0.025 0.038
324000.000 0.025 0.020 0.038
356000.000 0.025 0.020 0.038
388000.000 0.038 0.025 0.040
420000.000 0.025 0.020 0.038
452000.000 0.038 0.025 0.050
484000.000 0.025 0.020 0.038
516000.000 0.025 0.025 0.025
548000.000 0.025 0.025 0.038
580000.000 0.038 0.025 0.038
612000.000 0.038 0.033 0.040
644000.000 0.025 0.020 0.040
676000.000 0.038 0.025 0.038
708000.000 0.025 0.020 0.038
740000.000 0.038 0.025 0.040
772000.000 0.038 0.025 0.038
804000.000 0.038 0.033 0.040
836000.000 0.025 0.020 0.028
868000.000 0.038 0.025 0.050
900000.000 0.013 0.013 0.038
932000.000 0.038 0.025 0.038
964000.000 0.038 0.025 0.038
996000.000 0.025 0.013 0.038
1028000.000 0.025 0.025 0.038
1060000.000 0.025 0.025 0.038
1092000.000 0.025 0.020 0.038
1124000.000 0.025 0.025 0.025
1156000.000 0.025 0.025 0.038
1188000.000 0.025 0.020 0.038
1220000.000 0.025 0.013 0.040
1252000.000 0.025 0.025 0.040
1284000.000 0.025 0.025 0.038
1316000.000 0.025 0.020 0.038
1348000.000 0.038 0.033 0.053
1380000.000 0.050 0.025 0.050
1412000.000 0.050 0.038 0.050
1444000.000 0.038 0.025 0.040
1476000.000 0.038 0.025 0.038
1508000.000 0.025 0.013 0.038
1540000.000 0.038 0.025 0.038
1572000.000 0.025 0.013 0.038

==> data/SAC/no_HER/Push.dat <==
timestep med lowq highq
4000.000 0.050 0.038 0.075
8000.000 0.050 0.050 0.065
16000.000 0.050 0.050 0.063
20000.000 0.050 0.038 0.053
28000.000 0.063 0.058 0.088
32000.000 0.075 0.063 0.075
40000.000 0.075 0.050 0.088
44000.000 0.063 0.050 0.075
52000.000 0.050 0.050 0.063
56000.000 0.063 0.050 0.065
64000.000 0.088 0.058 0.088
68000.000 0.075 0.063 0.088
76000.000 0.075 0.070 0.088
80000.000 0.088 0.063 0.103
88000.000 0.075 0.063 0.088
92000.000 0.075 0.063 0.088
100000.000 0.075 0.063 0.088
104000.000 0.075 0.063 0.078
112000.000 0.075 0.058 0.078
116000.000 0.063 0.045 0.065
124000.000 0.075 0.045 0.088
128000.000 0.063 0.063 0.078
136000.000 0.075 0.063 0.075
140000.000 0.088 0.075 0.100
148000.000 0.088 0.063 0.100
152000.000 0.075 0.058 0.078
160000.000 0.063 0.050 0.063
164000.000 0.088 0.075 0.088
172000.000 0.075 0.063 0.088
176000.000 0.088 0.088 0.103
184000.000 0.063 0.050 0.063
188000.000 0.063 0.050 0.065
196000.000 0.075 0.063 0.078
200000.000 0.088 0.058 0.088
208000.000 0.075 0.063 0.090
212000.000 0.075 0.058 0.075
220000.000 0.075 0.063 0.075
224000.000 0.075 0.058 0.090
232000.000 0.075 0.058 0.075
236000.000 0.063 0.058 0.075
244000.000 0.063 0.050 0.088
248000.000 0.063 0.050 0.078
256000.000 0.063 0.063 0.090
260000.000 0.063 0.058 0.088
268000.000 0.063 0.058 0.075
272000.000 0.075 0.063 0.088
280000.000 0.075 0.058 0.075
284000.000 0.063 0.063 0.088
292000.000 0.088 0.075 0.088
296000.000 0.075 0.063 0.088

==> data/SAC/no_HER/Reach.dat <==
timestep med lowq highq
4000.000 0.013 0.000 0.013
8000.000 0.013 0.008 0.013
16000.000 0.013 0.013 0.025
20000.000 0.025 0.013 0.025
28000.000 0.050 0.025 0.075
32000.000 0.100 0.075 0.113
40000.000 0.175 0.163 0.213
44000.000 0.250 0.200 0.265
52000.000 0.413 0.345 0.425
56000.000 0.475 0.457 0.512
64000.000 0.575 0.513 0.600
68000.000 0.600 0.562 0.628
76000.000 0.688 0.662 0.700
80000.000 0.725 0.695 0.727
88000.000 0.750 0.713 0.765
92000.000 0.763 0.745 0.777
100000.000 0.800 0.770 0.803
104000.000 0.800 0.782 0.825
112000.000 0.862 0.838 0.877
116000.000 0.850 0.838 0.863
124000.000 0.863 0.845 0.900
128000.000 0.863 0.850 0.877
136000.000 0.887 0.870 0.890
140000.000 0.887 0.875 0.912
148000.000 0.887 0.875 0.890
152000.000 0.900 0.882 0.912
160000.000 0.900 0.895 0.912
164000.000 0.900 0.875 0.912
172000.000 0.900 0.875 0.915
176000.000 0.887 0.887 0.912
184000.000 0.912 0.895 0.928
188000.000 0.887 0.887 0.925
196000.000 0.887 0.887 0.925
200000.000 0.900 0.887 0.925
208000.000 0.900 0.887 0.912
212000.000 0.900 0.887 0.912
220000.000 0.887 0.882 0.903
224000.000 0.900 0.875 0.915
232000.000 0.900 0.883 0.925
236000.000 0.900 0.887 0.912
244000.000 0.900 0.900 0.912
248000.000 0.900 0.887 0.912
256000.000 0.900 0.888 0.912
260000.000 0.887 0.882 0.900
268000.000 0.912 0.895 0.912
272000.000 0.875 0.875 0.890
280000.000 0.900 0.887 0.915
284000.000 0.912 0.887 0.925
292000.000 0.900 0.888 0.915
296000.000 0.912 0.900 0.925

==> data/SAC/no_HER/Slide.dat <==
timestep med lowq highq
32000.000 0.000 0.000 0.000
64000.000 0.000 0.000 0.000
96000.000 0.000 0.000 0.000
128000.000 0.000 0.000 0.000
160000.000 0.000 0.000 0.000
192000.000 0.000 0.000 0.000
224000.000 0.000 0.000 0.000
256000.000 0.000 0.000 0.000
288000.000 0.000 0.000 0.000
320000.000 0.000 0.000 0.000
352000.000 0.000 0.000 0.000
384000.000 0.000 0.000 0.000
416000.000 0.000 0.000 0.000
448000.000 0.000 0.000 0.000
480000.000 0.000 0.000 0.000
512000.000 0.000 0.000 0.000
544000.000 0.000 0.000 0.000
576000.000 0.000 0.000 0.000
608000.000 0.000 0.000 0.000
640000.000 0.000 0.000 0.000
672000.000 0.000 0.000 0.000
704000.000 0.000 0.000 0.000
736000.000 0.000 0.000 0.000
768000.000 0.000 0.000 0.000
800000.000 0.000 0.000 0.000
832000.000 0.000 0.000 0.000
864000.000 0.000 0.000 0.000
896000.000 0.000 0.000 0.000
928000.000 0.000 0.000 0.000
960000.000 0.000 0.000 0.000
992000.000 0.000 0.000 0.000
1024000.000 0.000 0.000 0.000
1056000.000 0.000 0.000 0.000
1088000.000 0.000 0.000 0.000
1120000.000 0.000 0.000 0.000
1152000.000 0.000 0.000 0.000
1184000.000 0.000 0.000 0.000
1216000.000 0.000 0.000 0.000
1248000.000 0.000 0.000 0.000
1280000.000 0.000 0.000 0.000
1312000.000 0.000 0.000 0.000
1344000.000 0.000 0.000 0.000
1376000.000 0.000 0.000 0.000
1408000.000 0.000 0.000 0.000
1440000.000 0.000 0.000 0.000
1472000.000 0.000 0.000 0.000
1504000.000 0.000 0.000 0.000
1536000.000 0.000 0.000 0.000
1568000.000 0.000 0.000 0.000
1600000.000 0.000 0.000 0.000

==> data/SAC/no_HER/Stack.dat <==
timestep med lowq highq
8000.000 0.025 0.013 0.025
40000.000 0.013 0.013 0.015
72000.000 0.025 0.013 0.025
104000.000 0.025 0.013 0.025
136000.000 0.025 0.020 0.025
168000.000 0.025 0.013 0.025
200000.000 0.025 0.008 0.025
232000.000 0.013 0.008 0.025
264000.000 0.025 0.013 0.028
296000.000 0.013 0.013 0.025
328000.000 0.013 0.008 0.025
360000.000 0.025 0.013 0.025
392000.000 0.025 0.013 0.037
424000.000 0.000 0.000 0.013
456000.000 0.025 0.020 0.025
488000.000 0.013 0.008 0.025
520000.000 0.025 0.000 0.025
552000.000 0.025 0.013 0.025
584000.000 0.025 0.020 0.037
616000.000 0.025 0.013 0.037
648000.000 0.025 0.013 0.025
680000.000 0.013 0.000 0.015
712000.000 0.013 0.008 0.025
744000.000 0.025 0.013 0.025
776000.000 0.025 0.013 0.025
808000.000 0.025 0.013 0.028
840000.000 0.013 0.000 0.025
872000.000 0.013 0.013 0.025
904000.000 0.013 0.013 0.025
936000.000 0.025 0.013 0.025
968000.000 0.025 0.013 0.037
1000000.000 0.025 0.008 0.025
1032000.000 0.013 0.008 0.025
1064000.000 0.013 0.013 0.025
1096000.000 0.025 0.013 0.025
1128000.000 0.025 0.013 0.025
1160000.000 0.025 0.013 0.025
1192000.000 0.013 0.013 0.025
1224000.000 0.013 0.000 0.025
1256000.000 0.025 0.025 0.037
1288000.000 0.013 0.000 0.025
1320000.000 0.025 0.013 0.025
1352000.000 0.025 0.013 0.025
1384000.000 0.013 0.013 0.025
1416000.000 0.025 0.013 0.025
1448000.000 0.025 0.013 0.028
1480000.000 0.013 0.013 0.025
1512000.000 0.025 0.013 0.025
1544000.000 0.013 0.000 0.025
1576000.000 0.013 0.000 0.013

==> data/TD3/ALL/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.025 0.020 0.038
36000.000 0.025 0.025 0.038
68000.000 0.050 0.033 0.053
100000.000 0.063 0.050 0.075
132000.000 0.088 0.083 0.115
164000.000 0.113 0.100 0.125
196000.000 0.138 0.125 0.150
228000.000 0.200 0.175 0.213
260000.000 0.225 0.213 0.230
292000.000 0.263 0.245 0.290
324000.000 0.287 0.270 0.302
356000.000 0.263 0.250 0.288
388000.000 0.300 0.288 0.315
420000.000 0.325 0.300 0.340
452000.000 0.312 0.288 0.325
484000.000 0.325 0.312 0.353
516000.000 0.338 0.300 0.365
548000.000 0.388 0.338 0.390
580000.000 0.375 0.348 0.400
612000.000 0.388 0.375 0.403
644000.000 0.412 0.400 0.425
676000.000 0.375 0.350 0.388
708000.000 0.400 0.375 0.425
740000.000 0.400 0.388 0.425
772000.000 0.413 0.403 0.438
804000.000 0.425 0.383 0.463
836000.000 0.462 0.432 0.465
868000.000 0.413 0.395 0.425
900000.000 0.438 0.412 0.440
932000.000 0.438 0.413 0.465
964000.000 0.438 0.420 0.462
996000.000 0.462 0.432 0.468
1028000.000 0.462 0.438 0.475
1060000.000 0.450 0.425 0.487
1092000.000 0.463 0.432 0.508
1124000.000 0.463 0.445 0.477
1156000.000 0.475 0.445 0.478
1188000.000 0.475 0.445 0.490
1220000.000 0.475 0.462 0.512
1252000.000 0.463 0.428 0.502
1284000.000 0.463 0.445 0.540
1316000.000 0.500 0.462 0.528
1348000.000 0.487 0.462 0.515
1380000.000 0.513 0.475 0.540
1412000.000 0.525 0.488 0.552
1444000.000 0.500 0.435 0.525
1476000.000 0.500 0.463 0.600
1508000.000 0.475 0.470 0.540
1540000.000 0.550 0.495 0.588
1572000.000 0.500 0.463 0.633

==> data/TD3/ALL/Push.dat <==
timestep med lowq highq
4000.000 0.075 0.070 0.088
8000.000 0.063 0.058 0.088
16000.000 0.075 0.063 0.088
20000.000 0.075 0.058 0.088
28000.000 0.063 0.050 0.065
32000.000 0.075 0.063 0.088
40000.000 0.075 0.063 0.088
44000.000 0.075 0.070 0.078
52000.000 0.100 0.083 0.100
56000.000 0.075 0.063 0.078
64000.000 0.075 0.063 0.090
68000.000 0.088 0.070 0.088
76000.000 0.075 0.063 0.090
80000.000 0.075 0.075 0.088
88000.000 0.088 0.070 0.103
92000.000 0.100 0.088 0.113
100000.000 0.088 0.088 0.125
104000.000 0.125 0.113 0.150
112000.000 0.100 0.088 0.113
116000.000 0.125 0.100 0.150
124000.000 0.138 0.133 0.163
128000.000 0.125 0.120 0.138
136000.000 0.150 0.133 0.175
140000.000 0.163 0.125 0.175
148000.000 0.175 0.158 0.190
152000.000 0.175 0.145 0.190
160000.000 0.212 0.178 0.228
164000.000 0.213 0.188 0.263
172000.000 0.225 0.220 0.278
176000.000 0.287 0.245 0.300
184000.000 0.288 0.233 0.343
188000.000 0.325 0.275 0.350
196000.000 0.388 0.338 0.430
200000.000 0.412 0.318 0.463
208000.000 0.475 0.362 0.515
212000.000 0.487 0.432 0.537
220000.000 0.575 0.557 0.638
224000.000 0.637 0.520 0.740
232000.000 0.725 0.625 0.768
236000.000 0.750 0.598 0.790
244000.000 0.825 0.633 0.865
248000.000 0.838 0.718 0.890
256000.000 0.887 0.835 0.940
260000.000 0.912 0.877 0.930
268000.000 0.938 0.875 0.950
272000.000 0.938 0.920 0.950
280000.000 0.975 0.907 0.975
284000.000 0.963 0.945 0.988
292000.000 0.975 0.938 0.988
296000.000 0.975 0.963 0.988

==> data/TD3/ALL/Reach.dat <==
timestep med lowq highq
4000.000 0.763 0.750 0.800
8000.000 0.887 0.820 0.927
16000.000 1.000 0.995 1.000
20000.000 0.988 0.975 1.000
28000.000 1.000 1.000 1.000
32000.000 1.000 1.000 1.000
40000.000 1.000 1.000 1.000
44000.000 1.000 1.000 1.000
52000.000 1.000 1.000 1.000
56000.000 1.000 1.000 1.000
64000.000 1.000 1.000 1.000
68000.000 1.000 1.000 1.000
76000.000 1.000 1.000 1.000
80000.000 1.000 1.000 1.000
88000.000 1.000 1.000 1.000
92000.000 1.000 1.000 1.000
100000.000 1.000 1.000 1.000
104000.000 1.000 1.000 1.000
112000.000 1.000 1.000 1.000
116000.000 1.000 1.000 1.000
124000.000 1.000 1.000 1.000
128000.000 1.000 1.000 1.000
136000.000 1.000 1.000 1.000
140000.000 1.000 1.000 1.000
148000.000 1.000 1.000 1.000
152000.000 1.000 1.000 1.000
160000.000 1.000 1.000 1.000
164000.000 1.000 1.000 1.000
172000.000 1.000 1.000 1.000
176000.000 1.000 1.000 1.000
184000.000 1.000 1.000 1.000
188000.000 1.000 1.000 1.000
196000.000 1.000 1.000 1.000
200000.000 1.000 1.000 1.000
208000.000 1.000 1.000 1.000
212000.000 1.000 1.000 1.000
220000.000 1.000 1.000 1.000
224000.000 1.000 1.000 1.000
232000.000 1.000 1.000 1.000
236000.000 1.000 1.000 1.000
244000.000 1.000 1.000 1.000
248000.000 1.000 1.000 1.000
256000.000 1.000 1.000 1.000
260000.000 1.000 1.000 1.000
268000.000 1.000 1.000 1.000
272000.000 1.000 1.000 1.000
280000.000 1.000 1.000 1.000
284000.000 1.000 1.000 1.000
292000.000 1.000 1.000 1.000
296000.000 1.000 1.000 1.000

==> data/TD3/ALL/Slide.dat <==
timestep med lowq highq
4000.000 0.000 0.000 0.000
36000.000 0.000 0.000 0.000
68000.000 0.000 0.000 0.000
100000.000 0.000 0.000 0.000
132000.000 0.000 0.000 0.000
164000.000 0.000 0.000 0.000
196000.000 0.000 0.000 0.000
228000.000 0.000 0.000 0.000
260000.000 0.000 0.000 0.000
292000.000 0.000 0.000 0.000
324000.000 0.000 0.000 0.000
356000.000 0.000 0.000 0.000
388000.000 0.000 0.000 0.000
420000.000 0.000 0.000 0.000
452000.000 0.000 0.000 0.000
484000.000 0.000 0.000 0.000
516000.000 0.000 0.000 0.000
548000.000 0.000 0.000 0.000
580000.000 0.000 0.000 0.000
612000.000 0.000 0.000 0.000
644000.000 0.000 0.000 0.000
676000.000 0.000 0.000 0.000
708000.000 0.000 0.000 0.000
740000.000 0.000 0.000 0.000
772000.000 0.000 0.000 0.000
804000.000 0.000 0.000 0.000
836000.000 0.000 0.000 0.000
868000.000 0.000 0.000 0.000
900000.000 0.000 0.000 0.000
932000.000 0.000 0.000 0.000
964000.000 0.000 0.000 0.000
996000.000 0.000 0.000 0.000
1028000.000 0.000 0.000 0.000
1060000.000 0.000 0.000 0.000
1092000.000 0.000 0.000 0.000
1124000.000 0.000 0.000 0.000
1156000.000 0.000 0.000 0.000
1188000.000 0.000 0.000 0.000
1220000.000 0.000 0.000 0.000
1252000.000 0.000 0.000 0.000
1284000.000 0.000 0.000 0.000
1316000.000 0.000 0.000 0.000
1348000.000 0.000 0.000 0.000
1380000.000 0.000 0.000 0.000
1412000.000 0.000 0.000 0.000
1444000.000 0.000 0.000 0.000
1476000.000 0.000 0.000 0.000
1508000.000 0.000 0.000 0.000
1540000.000 0.000 0.000 0.000
1572000.000 0.000 0.000 0.000

==> data/TD3/ALL/Stack.dat <==
timestep med lowq highq
8000.000 0.025 0.025 0.040
40000.000 0.025 0.020 0.028
72000.000 0.025 0.020 0.038
104000.000 0.038 0.025 0.038
136000.000 0.025 0.020 0.038
168000.000 0.013 0.013 0.028
200000.000 0.025 0.013 0.025
232000.000 0.038 0.025 0.038
264000.000 0.025 0.013 0.028
296000.000 0.025 0.025 0.038
328000.000 0.025 0.013 0.038
360000.000 0.025 0.020 0.028
392000.000 0.038 0.025 0.038
424000.000 0.025 0.013 0.025
456000.000 0.025 0.025 0.038
488000.000 0.013 0.013 0.025
520000.000 0.038 0.020 0.050
552000.000 0.025 0.025 0.028
584000.000 0.025 0.025 0.038
616000.000 0.025 0.020 0.028
648000.000 0.038 0.025 0.038
680000.000 0.025 0.013 0.025
712000.000 0.025 0.013 0.028
744000.000 0.025 0.020 0.025
776000.000 0.025 0.020 0.038
808000.000 0.038 0.033 0.050
840000.000 0.038 0.025 0.038
872000.000 0.025 0.013 0.028
904000.000 0.025 0.013 0.025
936000.000 0.025 0.013 0.025
968000.000 0.025 0.013 0.025
1000000.000 0.038 0.025 0.038
1032000.000 0.038 0.025 0.038
1064000.000 0.038 0.020 0.038
1096000.000 0.038 0.033 0.040
1128000.000 0.025 0.020 0.025
1160000.000 0.025 0.013 0.025
1192000.000 0.038 0.025 0.038
1224000.000 0.038 0.025 0.038
1256000.000 0.038 0.025 0.040
1288000.000 0.025 0.013 0.025
1320000.000 0.025 0.025 0.038
1352000.000 0.025 0.020 0.025
1384000.000 0.025 0.020 0.025
1416000.000 0.025 0.025 0.028
1448000.000 0.025 0.020 0.038
1480000.000 0.025 0.020 0.038
1512000.000 0.025 0.025 0.038
1544000.000 0.025 0.025 0.040
1576000.000 0.025 0.013 0.025

==> data/TD3/no_DQT/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.025 0.020 0.038
36000.000 0.025 0.025 0.028
68000.000 0.050 0.038 0.050
100000.000 0.075 0.050 0.100
132000.000 0.113 0.088 0.125
164000.000 0.138 0.108 0.150
196000.000 0.188 0.150 0.203
228000.000 0.200 0.187 0.228
260000.000 0.237 0.213 0.253
292000.000 0.275 0.238 0.300
324000.000 0.337 0.290 0.343
356000.000 0.325 0.283 0.352
388000.000 0.375 0.350 0.400
420000.000 0.388 0.362 0.405
452000.000 0.400 0.350 0.463
484000.000 0.425 0.390 0.505
516000.000 0.487 0.420 0.570
548000.000 0.550 0.465 0.690
580000.000 0.575 0.478 0.645
612000.000 0.725 0.520 0.780
644000.000 0.650 0.568 0.868
676000.000 0.775 0.643 0.948
708000.000 0.887 0.755 0.965
740000.000 0.900 0.835 0.988
772000.000 0.975 0.928 0.990
804000.000 0.950 0.895 0.990
836000.000 0.963 0.935 1.000
868000.000 1.000 0.918 1.000
900000.000 1.000 0.930 1.000
932000.000 1.000 0.983 1.000
964000.000 1.000 0.988 1.000
996000.000 1.000 0.990 1.000
1028000.000 1.000 1.000 1.000
1060000.000 1.000 0.988 1.000
1092000.000 1.000 1.000 1.000
1124000.000 1.000 1.000 1.000
1156000.000 1.000 1.000 1.000
1188000.000 1.000 1.000 1.000
1220000.000 1.000 1.000 1.000
1252000.000 1.000 1.000 1.000
1284000.000 1.000 1.000 1.000
1316000.000 1.000 1.000 1.000
1348000.000 1.000 1.000 1.000
1380000.000 1.000 1.000 1.000
1412000.000 1.000 1.000 1.000
1444000.000 1.000 1.000 1.000
1476000.000 1.000 1.000 1.000
1508000.000 1.000 1.000 1.000
1540000.000 1.000 1.000 1.000
1572000.000 1.000 1.000 1.000

==> data/TD3/no_DQT/Push.dat <==
timestep med lowq highq
4000.000 0.063 0.063 0.078
8000.000 0.075 0.063 0.075
16000.000 0.063 0.050 0.078
20000.000 0.075 0.063 0.075
28000.000 0.063 0.050 0.090
32000.000 0.063 0.063 0.075
40000.000 0.088 0.075 0.090
44000.000 0.075 0.050 0.088
52000.000 0.075 0.063 0.075
56000.000 0.088 0.058 0.103
64000.000 0.075 0.070 0.088
68000.000 0.088 0.063 0.100
76000.000 0.088 0.075 0.100
80000.000 0.088 0.063 0.113
88000.000 0.088 0.075 0.100
92000.000 0.113 0.100 0.115
100000.000 0.125 0.113 0.125
104000.000 0.113 0.088 0.115
112000.000 0.125 0.120 0.128
116000.000 0.150 0.113 0.178
124000.000 0.138 0.133 0.153
128000.000 0.150 0.133 0.188
136000.000 0.163 0.145 0.190
140000.000 0.175 0.150 0.200
148000.000 0.188 0.158 0.225
152000.000 0.213 0.200 0.238
160000.000 0.225 0.203 0.275
164000.000 0.225 0.208 0.278
172000.000 0.275 0.253 0.340
176000.000 0.288 0.258 0.343
184000.000 0.375 0.312 0.418
188000.000 0.438 0.395 0.468
196000.000 0.475 0.445 0.542
200000.000 0.513 0.438 0.565
208000.000 0.637 0.490 0.693
212000.000 0.650 0.580 0.737
220000.000 0.725 0.613 0.777
224000.000 0.738 0.688 0.802
232000.000 0.850 0.822 0.927
236000.000 0.863 0.825 0.880
244000.000 0.912 0.858 0.952
248000.000 0.938 0.902 0.950
256000.000 0.950 0.917 0.975
260000.000 0.963 0.925 0.965
268000.000 0.975 0.945 0.988
272000.000 0.963 0.932 0.975
280000.000 0.988 0.958 0.988
284000.000 0.975 0.965 0.988
292000.000 0.988 0.975 0.988
296000.000 0.988 0.970 1.000

==> data/TD3/no_DQT/Reach.dat <==
timestep med lowq highq
4000.000 0.812 0.758 0.825
8000.000 0.912 0.882 0.940
16000.000 0.988 0.970 1.000
20000.000 0.988 0.940 1.000
28000.000 0.988 0.975 1.000
32000.000 1.000 1.000 1.000
40000.000 1.000 1.000 1.000
44000.000 1.000 1.000 1.000
52000.000 1.000 1.000 1.000
56000.000 1.000 1.000 1.000
64000.000 1.000 1.000 1.000
68000.000 1.000 1.000 1.000
76000.000 1.000 1.000 1.000
80000.000 1.000 1.000 1.000
88000.000 1.000 1.000 1.000
92000.000 1.000 1.000 1.000
100000.000 1.000 1.000 1.000
104000.000 1.000 1.000 1.000
112000.000 1.000 1.000 1.000
116000.000 1.000 1.000 1.000
124000.000 1.000 1.000 1.000
128000.000 1.000 1.000 1.000
136000.000 1.000 1.000 1.000
140000.000 1.000 1.000 1.000
148000.000 1.000 1.000 1.000
152000.000 1.000 1.000 1.000
160000.000 1.000 1.000 1.000
164000.000 1.000 1.000 1.000
172000.000 1.000 1.000 1.000
176000.000 1.000 1.000 1.000
184000.000 1.000 1.000 1.000
188000.000 1.000 1.000 1.000
196000.000 1.000 1.000 1.000
200000.000 1.000 1.000 1.000
208000.000 1.000 1.000 1.000
212000.000 1.000 1.000 1.000
220000.000 1.000 1.000 1.000
224000.000 1.000 1.000 1.000
232000.000 1.000 1.000 1.000
236000.000 1.000 1.000 1.000
244000.000 1.000 1.000 1.000
248000.000 1.000 1.000 1.000
256000.000 1.000 1.000 1.000
260000.000 1.000 1.000 1.000
268000.000 1.000 1.000 1.000
272000.000 1.000 1.000 1.000
280000.000 1.000 1.000 1.000
284000.000 1.000 1.000 1.000
292000.000 1.000 1.000 1.000
296000.000 1.000 1.000 1.000

==> data/TD3/no_DQT/Slide.dat <==
timestep med lowq highq
4000.000 0.000 0.000 0.000
36000.000 0.000 0.000 0.000
68000.000 0.000 0.000 0.000
100000.000 0.000 0.000 0.000
132000.000 0.000 0.000 0.000
164000.000 0.000 0.000 0.000
196000.000 0.000 0.000 0.000
228000.000 0.000 0.000 0.000
260000.000 0.000 0.000 0.000
292000.000 0.000 0.000 0.000
324000.000 0.000 0.000 0.000
356000.000 0.013 0.000 0.013
388000.000 0.000 0.000 0.000
420000.000 0.013 0.000 0.025
452000.000 0.013 0.008 0.028
484000.000 0.038 0.008 0.065
516000.000 0.038 0.020 0.050
548000.000 0.050 0.028 0.090
580000.000 0.063 0.038 0.080
612000.000 0.050 0.045 0.078
644000.000 0.075 0.058 0.115
676000.000 0.088 0.078 0.125
708000.000 0.113 0.090 0.143
740000.000 0.113 0.075 0.140
772000.000 0.125 0.088 0.130
804000.000 0.125 0.075 0.180
836000.000 0.150 0.122 0.165
868000.000 0.138 0.103 0.175
900000.000 0.163 0.133 0.193
932000.000 0.138 0.100 0.183
964000.000 0.175 0.125 0.178
996000.000 0.188 0.165 0.245
1028000.000 0.213 0.170 0.240
1060000.000 0.250 0.183 0.263
1092000.000 0.250 0.193 0.275
1124000.000 0.225 0.173 0.290
1156000.000 0.200 0.175 0.275
1188000.000 0.225 0.195 0.298
1220000.000 0.237 0.195 0.317
1252000.000 0.225 0.203 0.283
1284000.000 0.238 0.203 0.300
1316000.000 0.250 0.208 0.330
1348000.000 0.263 0.245 0.320
1380000.000 0.250 0.220 0.338
1412000.000 0.312 0.250 0.365
1444000.000 0.312 0.262 0.328
1476000.000 0.300 0.283 0.338
1508000.000 0.313 0.258 0.340
1540000.000 0.325 0.265 0.388
1572000.000 0.325 0.263 0.365

==> data/TD3/no_DQT/Stack.dat <==
timestep med lowq highq
8000.000 0.013 0.000 0.015
40000.000 0.013 0.000 0.028
72000.000 0.013 0.013 0.025
104000.000 0.013 0.008 0.025
136000.000 0.025 0.013 0.025
168000.000 0.013 0.008 0.025
200000.000 0.013 0.008 0.025
232000.000 0.013 0.013 0.025
264000.000 0.000 0.000 0.025
296000.000 0.013 0.000 0.025
328000.000 0.025 0.013 0.037
360000.000 0.025 0.013 0.037
392000.000 0.025 0.013 0.025
424000.000 0.025 0.013 0.025
456000.000 0.013 0.008 0.025
488000.000 0.013 0.008 0.015
520000.000 0.025 0.020 0.025
552000.000 0.025 0.013 0.025
584000.000 0.000 0.000 0.013
616000.000 0.025 0.000 0.028
648000.000 0.025 0.025 0.025
680000.000 0.013 0.013 0.025
712000.000 0.013 0.008 0.025
744000.000 0.025 0.013 0.037
776000.000 0.013 0.013 0.025
808000.000 0.013 0.008 0.025
840000.000 0.025 0.013 0.037
872000.000 0.025 0.025 0.037
904000.000 0.013 0.013 0.025
936000.000 0.013 0.000 0.015
968000.000 0.013 0.013 0.028
1000000.000 0.025 0.013 0.028
1032000.000 0.013 0.013 0.028
1064000.000 0.025 0.013 0.025
1096000.000 0.013 0.013 0.025
1128000.000 0.025 0.013 0.025
1160000.000 0.025 0.020 0.025
1192000.000 0.013 0.013 0.015
1224000.000 0.013 0.013 0.025
1256000.000 0.025 0.013 0.037
1288000.000 0.013 0.013 0.028
1320000.000 0.013 0.000 0.025
1352000.000 0.025 0.020 0.037
1384000.000 0.013 0.013 0.025
1416000.000 0.025 0.013 0.028
1448000.000 0.013 0.008 0.013
1480000.000 0.013 0.000 0.025
1512000.000 0.025 0.013 0.025
1544000.000 0.013 0.013 0.025
1576000.000 0.025 0.013 0.028

==> data/TD3/no_HER/PickAndPlace.dat <==
timestep med lowq highq
4000.000 0.025 0.025 0.038
36000.000 0.038 0.025 0.040
68000.000 0.038 0.025 0.050
100000.000 0.038 0.025 0.040
132000.000 0.038 0.025 0.038
164000.000 0.038 0.025 0.038
196000.000 0.025 0.025 0.040
228000.000 0.025 0.013 0.038
260000.000 0.025 0.013 0.028
292000.000 0.025 0.020 0.025
324000.000 0.038 0.013 0.038
356000.000 0.038 0.025 0.038
388000.000 0.025 0.020 0.028
420000.000 0.038 0.025 0.050
452000.000 0.025 0.025 0.038
484000.000 0.025 0.025 0.028
516000.000 0.025 0.013 0.028
548000.000 0.038 0.025 0.040
580000.000 0.025 0.013 0.025
612000.000 0.025 0.025 0.038
644000.000 0.025 0.025 0.038
676000.000 0.038 0.025 0.038
708000.000 0.025 0.020 0.038
740000.000 0.025 0.025 0.038
772000.000 0.038 0.020 0.040
804000.000 0.038 0.025 0.038
836000.000 0.025 0.025 0.038
868000.000 0.025 0.013 0.038
900000.000 0.025 0.020 0.040
932000.000 0.038 0.025 0.040
964000.000 0.038 0.025 0.050
996000.000 0.038 0.025 0.038
1028000.000 0.025 0.013 0.038
1060000.000 0.025 0.025 0.038
1092000.000 0.025 0.013 0.038
1124000.000 0.025 0.013 0.028
1156000.000 0.038 0.025 0.040
1188000.000 0.025 0.013 0.028
1220000.000 0.038 0.025 0.038
1252000.000 0.038 0.020 0.038
1284000.000 0.038 0.033 0.050
1316000.000 0.038 0.025 0.040
1348000.000 0.038 0.025 0.038
1380000.000 0.025 0.025 0.038
1412000.000 0.025 0.025 0.038
1444000.000 0.025 0.025 0.038
1476000.000 0.038 0.033 0.050
1508000.000 0.025 0.025 0.038
1540000.000 0.038 0.025 0.038
1572000.000 0.025 0.013 0.025

==> data/TD3/no_HER/Push.dat <==
timestep med lowq highq
4000.000 0.063 0.063 0.075
8000.000 0.075 0.063 0.088
12000.000 0.088 0.075 0.088
16000.000 0.063 0.063 0.088
20000.000 0.075 0.070 0.075
24000.000 0.063 0.045 0.088
28000.000 0.075 0.063 0.090
32000.000 0.075 0.063 0.088
36000.000 0.063 0.063 0.088
40000.000 0.075 0.070 0.075
44000.000 0.075 0.063 0.090
48000.000 0.075 0.070 0.100
52000.000 0.075 0.070 0.088
56000.000 0.075 0.058 0.088
60000.000 0.063 0.058 0.075
64000.000 0.088 0.063 0.100
68000.000 0.075 0.063 0.088
72000.000 0.075 0.063 0.078
76000.000 0.075 0.070 0.088
80000.000 0.075 0.063 0.088
84000.000 0.075 0.058 0.088
88000.000 0.075 0.058 0.078
92000.000 0.075 0.075 0.088
96000.000 0.075 0.063 0.100
100000.000 0.075 0.063 0.088
104000.000 0.075 0.063 0.078
108000.000 0.075 0.063 0.088
112000.000 0.063 0.063 0.088
116000.000 0.075 0.063 0.088
120000.000 0.075 0.063 0.088
124000.000 0.088 0.075 0.090
128000.000 0.075 0.070 0.090
132000.000 0.075 0.063 0.090
136000.000 0.075 0.070 0.088
140000.000 0.063 0.063 0.070
144000.000 0.088 0.075 0.100
148000.000 0.075 0.063 0.078
152000.000 0.075 0.063 0.088
156000.000 0.075 0.063 0.078
160000.000 0.075 0.063 0.090
164000.000 0.075 0.075 0.088
168000.000 0.075 0.063 0.088
172000.000 0.075 0.058 0.088
176000.000 0.088 0.063 0.100
180000.000 0.075 0.063 0.088
184000.000 0.075 0.063 0.088
188000.000 0.075 0.063 0.088
192000.000 0.075 0.065 0.090
196000.000 0.063 0.058 0.075
200000.000 0.075 0.063 0.088
204000.000 0.075 0.075 0.088
208000.000 0.063 0.063 0.075
212000.000 0.075 0.070 0.088
216000.000 0.063 0.050 0.075
220000.000 0.075 0.070 0.100
224000.000 0.075 0.063 0.090
228000.000 0.075 0.070 0.088
232000.000 0.075 0.058 0.088
236000.000 0.063 0.050 0.075
240000.000 0.063 0.063 0.080
244000.000 0.075 0.063 0.090
248000.000 0.088 0.070 0.088
252000.000 0.063 0.050 0.088
256000.000 0.075 0.063 0.088
260000.000 0.075 0.063 0.090
264000.000 0.075 0.045 0.078
268000.000 0.075 0.063 0.088
272000.000 0.075 0.063 0.075
276000.000 0.075 0.063 0.088
280000.000 0.088 0.070 0.100
284000.000 0.075 0.063 0.088
288000.000 0.075 0.063 0.088
292000.000 0.063 0.050 0.075
296000.000 0.075 0.050 0.088
300000.000 0.075 0.063 0.088


==> data/TD3/no_HER/Reach.dat <==
timestep med lowq highq
4000.000 0.025 0.008 0.038
8000.000 0.050 0.033 0.063
12000.000 0.200 0.170 0.238
16000.000 0.462 0.413 0.487
20000.000 0.588 0.535 0.675
24000.000 0.700 0.670 0.740
28000.000 0.775 0.748 0.815
32000.000 0.800 0.690 0.815
36000.000 0.875 0.818 0.900
40000.000 0.912 0.882 0.938
44000.000 0.938 0.907 0.953
48000.000 0.963 0.932 0.978
52000.000 1.000 0.970 1.000
56000.000 1.000 0.995 1.000
60000.000 1.000 0.988 1.000
64000.000 1.000 1.000 1.000
68000.000 1.000 1.000 1.000
72000.000 1.000 1.000 1.000
76000.000 1.000 1.000 1.000
80000.000 1.000 1.000 1.000
84000.000 1.000 1.000 1.000
88000.000 1.000 1.000 1.000
92000.000 1.000 1.000 1.000
96000.000 1.000 1.000 1.000
100000.000 1.000 1.000 1.000
104000.000 1.000 1.000 1.000
108000.000 1.000 1.000 1.000
112000.000 1.000 1.000 1.000
116000.000 1.000 1.000 1.000
120000.000 1.000 1.000 1.000
124000.000 1.000 1.000 1.000
128000.000 1.000 1.000 1.000
132000.000 1.000 1.000 1.000
136000.000 1.000 1.000 1.000
140000.000 1.000 1.000 1.000
144000.000 1.000 1.000 1.000
148000.000 1.000 1.000 1.000
152000.000 1.000 1.000 1.000
156000.000 1.000 1.000 1.000
160000.000 1.000 1.000 1.000
164000.000 1.000 1.000 1.000
168000.000 1.000 1.000 1.000
172000.000 1.000 1.000 1.000
176000.000 1.000 1.000 1.000
180000.000 1.000 1.000 1.000
184000.000 1.000 1.000 1.000
188000.000 1.000 1.000 1.000
192000.000 1.000 1.000 1.000
196000.000 1.000 1.000 1.000
200000.000 1.000 1.000 1.000
204000.000 1.000 1.000 1.000
208000.000 1.000 1.000 1.000
212000.000 1.000 1.000 1.000
216000.000 1.000 1.000 1.000
220000.000 1.000 1.000 1.000
224000.000 1.000 1.000 1.000
228000.000 1.000 1.000 1.000
232000.000 1.000 1.000 1.000
236000.000 1.000 1.000 1.000
240000.000 1.000 1.000 1.000
244000.000 1.000 1.000 1.000
248000.000 1.000 1.000 1.000
252000.000 1.000 1.000 1.000
256000.000 1.000 1.000 1.000
260000.000 1.000 1.000 1.000
264000.000 1.000 1.000 1.000
268000.000 1.000 1.000 1.000
272000.000 1.000 1.000 1.000
276000.000 1.000 1.000 1.000
280000.000 1.000 1.000 1.000
284000.000 1.000 1.000 1.000
288000.000 1.000 1.000 1.000
292000.000 1.000 1.000 1.000
296000.000 1.000 1.000 1.000



==> data/TD3/no_HER/Slide.dat <==
timestep med lowq highq
4000.000 0.000 0.000 0.000
8000.000 0.000 0.000 0.000
12000.000 0.000 0.000 0.000
16000.000 0.000 0.000 0.000
20000.000 0.000 0.000 0.000
24000.000 0.000 0.000 0.000
28000.000 0.000 0.000 0.000
32000.000 0.000 0.000 0.000
36000.000 0.000 0.000 0.000
40000.000 0.000 0.000 0.000
44000.000 0.000 0.000 0.000
48000.000 0.000 0.000 0.000
52000.000 0.000 0.000 0.000
56000.000 0.000 0.000 0.000
60000.000 0.000 0.000 0.000
64000.000 0.000 0.000 0.000
68000.000 0.000 0.000 0.000
72000.000 0.000 0.000 0.000
76000.000 0.000 0.000 0.000
80000.000 0.000 0.000 0.000
84000.000 0.000 0.000 0.000
88000.000 0.000 0.000 0.000
92000.000 0.000 0.000 0.000
96000.000 0.000 0.000 0.000
100000.000 0.000 0.000 0.000
104000.000 0.000 0.000 0.000
108000.000 0.000 0.000 0.000
112000.000 0.000 0.000 0.000
116000.000 0.000 0.000 0.000
120000.000 0.000 0.000 0.000
124000.000 0.000 0.000 0.000
128000.000 0.000 0.000 0.000
132000.000 0.000 0.000 0.000
136000.000 0.000 0.000 0.000
140000.000 0.000 0.000 0.000
144000.000 0.000 0.000 0.000
148000.000 0.000 0.000 0.000
152000.000 0.000 0.000 0.000
156000.000 0.000 0.000 0.000
160000.000 0.000 0.000 0.000
164000.000 0.000 0.000 0.000
168000.000 0.000 0.000 0.000
172000.000 0.000 0.000 0.000
176000.000 0.000 0.000 0.000
180000.000 0.000 0.000 0.000
184000.000 0.000 0.000 0.000
188000.000 0.000 0.000 0.000
192000.000 0.000 0.000 0.000
196000.000 0.000 0.000 0.000
200000.000 0.000 0.000 0.000
204000.000 0.000 0.000 0.000
208000.000 0.000 0.000 0.000
212000.000 0.000 0.000 0.000
216000.000 0.000 0.000 0.000
220000.000 0.000 0.000 0.000
224000.000 0.000 0.000 0.000
228000.000 0.000 0.000 0.000
232000.000 0.000 0.000 0.000
236000.000 0.000 0.000 0.000
240000.000 0.000 0.000 0.000
244000.000 0.000 0.000 0.000
248000.000 0.000 0.000 0.000
252000.000 0.000 0.000 0.000
256000.000 0.000 0.000 0.000
260000.000 0.000 0.000 0.000
264000.000 0.000 0.000 0.000
268000.000 0.000 0.000 0.000
272000.000 0.000 0.000 0.000
276000.000 0.000 0.000 0.000
280000.000 0.000 0.000 0.000
284000.000 0.000 0.000 0.000
288000.000 0.000 0.000 0.000
292000.000 0.000 0.000 0.000
296000.000 0.000 0.000 0.000
300000.000 0.000 0.000 0.000
304000.000 0.000 0.000 0.000
308000.000 0.000 0.000 0.000
312000.000 0.000 0.000 0.000
316000.000 0.000 0.000 0.000
320000.000 0.000 0.000 0.000
324000.000 0.000 0.000 0.000
328000.000 0.000 0.000 0.000
332000.000 0.000 0.000 0.000
336000.000 0.000 0.000 0.000
340000.000 0.000 0.000 0.000
344000.000 0.000 0.000 0.000
348000.000 0.000 0.000 0.000
352000.000 0.000 0.000 0.000
356000.000 0.000 0.000 0.000
360000.000 0.000 0.000 0.000
364000.000 0.000 0.000 0.000
368000.000 0.000 0.000 0.000
372000.000 0.000 0.000 0.000
376000.000 0.000 0.000 0.000
380000.000 0.000 0.000 0.000
384000.000 0.000 0.000 0.000
388000.000 0.000 0.000 0.000
392000.000 0.000 0.000 0.000
396000.000 0.000 0.000 0.000
400000.000 0.000 0.000 0.000
404000.000 0.000 0.000 0.000
408000.000 0.000 0.000 0.000
412000.000 0.000 0.000 0.000
416000.000 0.000 0.000 0.000
420000.000 0.000 0.000 0.000
424000.000 0.000 0.000 0.000
428000.000 0.000 0.000 0.000
432000.000 0.000 0.000 0.000
436000.000 0.000 0.000 0.000
440000.000 0.000 0.000 0.000
444000.000 0.000 0.000 0.000
448000.000 0.000 0.000 0.000
452000.000 0.000 0.000 0.000
456000.000 0.000 0.000 0.000
460000.000 0.000 0.000 0.000
464000.000 0.000 0.000 0.000
468000.000 0.000 0.000 0.000
472000.000 0.000 0.000 0.000
476000.000 0.000 0.000 0.000
480000.000 0.000 0.000 0.000
484000.000 0.000 0.000 0.000
488000.000 0.000 0.000 0.000
492000.000 0.000 0.000 0.000
496000.000 0.000 0.000 0.000
500000.000 0.000 0.000 0.000
504000.000 0.000 0.000 0.000
508000.000 0.000 0.000 0.000
512000.000 0.000 0.000 0.000
516000.000 0.000 0.000 0.000
520000.000 0.000 0.000 0.000
524000.000 0.000 0.000 0.000
528000.000 0.000 0.000 0.000
532000.000 0.000 0.000 0.000
536000.000 0.000 0.000 0.000
540000.000 0.000 0.000 0.000
544000.000 0.000 0.000 0.000
548000.000 0.000 0.000 0.000
552000.000 0.000 0.000 0.000
556000.000 0.000 0.000 0.000
560000.000 0.000 0.000 0.000
564000.000 0.000 0.000 0.000
568000.000 0.000 0.000 0.000
572000.000 0.000 0.000 0.000
576000.000 0.000 0.000 0.000
580000.000 0.000 0.000 0.000
584000.000 0.000 0.000 0.000
588000.000 0.000 0.000 0.000
592000.000 0.000 0.000 0.000
596000.000 0.000 0.000 0.000
600000.000 0.000 0.000 0.000
604000.000 0.000 0.000 0.000
608000.000 0.000 0.000 0.000
612000.000 0.000 0.000 0.000
616000.000 0.000 0.000 0.000
620000.000 0.000 0.000 0.000
624000.000 0.000 0.000 0.000
628000.000 0.000 0.000 0.000
632000.000 0.000 0.000 0.000
636000.000 0.000 0.000 0.000
640000.000 0.000 0.000 0.000
644000.000 0.000 0.000 0.000
648000.000 0.000 0.000 0.000
652000.000 0.000 0.000 0.000
656000.000 0.000 0.000 0.000
660000.000 0.000 0.000 0.000
664000.000 0.000 0.000 0.000
668000.000 0.000 0.000 0.000
672000.000 0.000 0.000 0.000
676000.000 0.000 0.000 0.000
680000.000 0.000 0.000 0.000
684000.000 0.000 0.000 0.000
688000.000 0.000 0.000 0.000
692000.000 0.000 0.000 0.000
696000.000 0.000 0.000 0.000
700000.000 0.000 0.000 0.000
704000.000 0.000 0.000 0.000
708000.000 0.000 0.000 0.000
712000.000 0.000 0.000 0.000
716000.000 0.000 0.000 0.000
720000.000 0.000 0.000 0.000
724000.000 0.000 0.000 0.000
728000.000 0.000 0.000 0.000
732000.000 0.000 0.000 0.000
736000.000 0.000 0.000 0.000
740000.000 0.000 0.000 0.000
744000.000 0.000 0.000 0.000
748000.000 0.000 0.000 0.000
752000.000 0.000 0.000 0.000
756000.000 0.000 0.000 0.000
760000.000 0.000 0.000 0.000
764000.000 0.000 0.000 0.000
768000.000 0.000 0.000 0.000
772000.000 0.000 0.000 0.000
776000.000 0.000 0.000 0.000
780000.000 0.000 0.000 0.000
784000.000 0.000 0.000 0.000
788000.000 0.000 0.000 0.000
792000.000 0.000 0.000 0.000
796000.000 0.000 0.000 0.000
800000.000 0.000 0.000 0.000
804000.000 0.000 0.000 0.000
808000.000 0.000 0.000 0.000
812000.000 0.000 0.000 0.000
816000.000 0.000 0.000 0.000
820000.000 0.000 0.000 0.000
824000.000 0.000 0.000 0.000
828000.000 0.000 0.000 0.000
832000.000 0.000 0.000 0.000
836000.000 0.000 0.000 0.000
840000.000 0.000 0.000 0.000
844000.000 0.000 0.000 0.000
848000.000 0.000 0.000 0.000
852000.000 0.000 0.000 0.000
856000.000 0.000 0.000 0.000
860000.000 0.000 0.000 0.000
864000.000 0.000 0.000 0.000
868000.000 0.000 0.000 0.000
872000.000 0.000 0.000 0.000
876000.000 0.000 0.000 0.000
880000.000 0.000 0.000 0.000
884000.000 0.000 0.000 0.000
888000.000 0.000 0.000 0.000
892000.000 0.000 0.000 0.000
896000.000 0.000 0.000 0.000
900000.000 0.000 0.000 0.000
904000.000 0.000 0.000 0.000
908000.000 0.000 0.000 0.000
912000.000 0.000 0.000 0.000
916000.000 0.000 0.000 0.000
920000.000 0.000 0.000 0.000
924000.000 0.000 0.000 0.000
928000.000 0.000 0.000 0.000
932000.000 0.000 0.000 0.000
936000.000 0.000 0.000 0.000
940000.000 0.000 0.000 0.000
944000.000 0.000 0.000 0.000
948000.000 0.000 0.000 0.000
952000.000 0.000 0.000 0.000
956000.000 0.000 0.000 0.000
960000.000 0.000 0.000 0.000
964000.000 0.000 0.000 0.000
968000.000 0.000 0.000 0.000
972000.000 0.000 0.000 0.000
976000.000 0.000 0.000 0.000
980000.000 0.000 0.000 0.000
984000.000 0.000 0.000 0.000
988000.000 0.000 0.000 0.000
992000.000 0.000 0.000 0.000
996000.000 0.000 0.000 0.000
1000000.000 0.000 0.000 0.000
1004000.000 0.000 0.000 0.000
1008000.000 0.000 0.000 0.000
1012000.000 0.000 0.000 0.000
1016000.000 0.000 0.000 0.000
1020000.000 0.000 0.000 0.000
1024000.000 0.000 0.000 0.000
1028000.000 0.000 0.000 0.000
1032000.000 0.000 0.000 0.000
1036000.000 0.000 0.000 0.000
1040000.000 0.000 0.000 0.000
1044000.000 0.000 0.000 0.000
1048000.000 0.000 0.000 0.000
1052000.000 0.000 0.000 0.000
1056000.000 0.000 0.000 0.000
1060000.000 0.000 0.000 0.000
1064000.000 0.000 0.000 0.000
1068000.000 0.000 0.000 0.000
1072000.000 0.000 0.000 0.000
1076000.000 0.000 0.000 0.000
1080000.000 0.000 0.000 0.000
1084000.000 0.000 0.000 0.000
1088000.000 0.000 0.000 0.000
1092000.000 0.000 0.000 0.000
1096000.000 0.000 0.000 0.000
1100000.000 0.000 0.000 0.000
1104000.000 0.000 0.000 0.000
1108000.000 0.000 0.000 0.000
1112000.000 0.000 0.000 0.000
1116000.000 0.000 0.000 0.000
1120000.000 0.000 0.000 0.000
1124000.000 0.000 0.000 0.000
1128000.000 0.000 0.000 0.000
1132000.000 0.000 0.000 0.000
1136000.000 0.000 0.000 0.000
1140000.000 0.000 0.000 0.000
1144000.000 0.000 0.000 0.000
1148000.000 0.000 0.000 0.000
1152000.000 0.000 0.000 0.000
1156000.000 0.000 0.000 0.000
1160000.000 0.000 0.000 0.000
1164000.000 0.000 0.000 0.000
1168000.000 0.000 0.000 0.000
1172000.000 0.000 0.000 0.000
1176000.000 0.000 0.000 0.000
1180000.000 0.000 0.000 0.000
1184000.000 0.000 0.000 0.000
1188000.000 0.000 0.000 0.000
1192000.000 0.000 0.000 0.000
1196000.000 0.000 0.000 0.000
1200000.000 0.000 0.000 0.000
1204000.000 0.000 0.000 0.000
1208000.000 0.000 0.000 0.000
1212000.000 0.000 0.000 0.000
1216000.000 0.000 0.000 0.000
1220000.000 0.000 0.000 0.000
1224000.000 0.000 0.000 0.000
1228000.000 0.000 0.000 0.000
1232000.000 0.000 0.000 0.000
1236000.000 0.000 0.000 0.000
1240000.000 0.000 0.000 0.000
1244000.000 0.000 0.000 0.000
1248000.000 0.000 0.000 0.000
1252000.000 0.000 0.000 0.000
1256000.000 0.000 0.000 0.000
1260000.000 0.000 0.000 0.000
1264000.000 0.000 0.000 0.000
1268000.000 0.000 0.000 0.000
1272000.000 0.000 0.000 0.000
1276000.000 0.000 0.000 0.000
1280000.000 0.000 0.000 0.000
1284000.000 0.000 0.000 0.000
1288000.000 0.000 0.000 0.000
1292000.000 0.000 0.000 0.000
1296000.000 0.000 0.000 0.000
1300000.000 0.000 0.000 0.000
1304000.000 0.000 0.000 0.000
1308000.000 0.000 0.000 0.000
1312000.000 0.000 0.000 0.000
1316000.000 0.000 0.000 0.000
1320000.000 0.000 0.000 0.000
1324000.000 0.000 0.000 0.000
1328000.000 0.000 0.000 0.000
1332000.000 0.000 0.000 0.000
1336000.000 0.000 0.000 0.000
1340000.000 0.000 0.000 0.000
1344000.000 0.000 0.000 0.000
1348000.000 0.000 0.000 0.000
1352000.000 0.000 0.000 0.000
1356000.000 0.000 0.000 0.000
1360000.000 0.000 0.000 0.000
1364000.000 0.000 0.000 0.000
1368000.000 0.000 0.000 0.000
1372000.000 0.000 0.000 0.000
1376000.000 0.000 0.000 0.000
1380000.000 0.000 0.000 0.000
1384000.000 0.000 0.000 0.000
1388000.000 0.000 0.000 0.000
1392000.000 0.000 0.000 0.000
1396000.000 0.000 0.000 0.000
1400000.000 0.000 0.000 0.000
1404000.000 0.000 0.000 0.000
1408000.000 0.000 0.000 0.000
1412000.000 0.000 0.000 0.000
1416000.000 0.000 0.000 0.000
1420000.000 0.000 0.000 0.000
1424000.000 0.000 0.000 0.000
1428000.000 0.000 0.000 0.000
1432000.000 0.000 0.000 0.000
1436000.000 0.000 0.000 0.000
1440000.000 0.000 0.000 0.000
1444000.000 0.000 0.000 0.000
1448000.000 0.000 0.000 0.000
1452000.000 0.000 0.000 0.000
1456000.000 0.000 0.000 0.000
1460000.000 0.000 0.000 0.000
1464000.000 0.000 0.000 0.000
1468000.000 0.000 0.000 0.000
1472000.000 0.000 0.000 0.000
1476000.000 0.000 0.000 0.000
1480000.000 0.000 0.000 0.000
1484000.000 0.000 0.000 0.000
1488000.000 0.000 0.000 0.000
1492000.000 0.000 0.000 0.000
1496000.000 0.000 0.000 0.000
1500000.000 0.000 0.000 0.000
1504000.000 0.000 0.000 0.000
1508000.000 0.000 0.000 0.000
1512000.000 0.000 0.000 0.000
1516000.000 0.000 0.000 0.000
1520000.000 0.000 0.000 0.000
1524000.000 0.000 0.000 0.000
1528000.000 0.000 0.000 0.000
1532000.000 0.000 0.000 0.000
1536000.000 0.000 0.000 0.000
1540000.000 0.000 0.000 0.000
1544000.000 0.000 0.000 0.000
1548000.000 0.000 0.000 0.000
1552000.000 0.000 0.000 0.000
1556000.000 0.000 0.000 0.000
1560000.000 0.000 0.000 0.000
1564000.000 0.000 0.000 0.000
1568000.000 0.000 0.000 0.000
1572000.000 0.000 0.000 0.000
1576000.000 0.000 0.000 0.000
1580000.000 0.000 0.000 0.000
1584000.000 0.000 0.000 0.000
1588000.000 0.000 0.000 0.000
1592000.000 0.000 0.000 0.000
1596000.000 0.000 0.000 0.000
1600000.000 0.000 0.000 0.000


==> data/TD3/no_HER/Stack.dat <==
timestep med lowq highq
8000.000 0.037 0.013 0.037
40000.000 0.025 0.013 0.025
72000.000 0.025 0.000 0.025
104000.000 0.013 0.008 0.025
136000.000 0.013 0.000 0.025
168000.000 0.013 0.013 0.025
200000.000 0.025 0.025 0.028
232000.000 0.025 0.025 0.025
264000.000 0.025 0.013 0.025
296000.000 0.013 0.013 0.015
328000.000 0.025 0.013 0.025
360000.000 0.013 0.000 0.025
392000.000 0.013 0.013 0.015
424000.000 0.025 0.008 0.025
456000.000 0.013 0.013 0.025
488000.000 0.013 0.013 0.025
520000.000 0.013 0.013 0.025
552000.000 0.025 0.013 0.025
584000.000 0.025 0.008 0.025
616000.000 0.025 0.013 0.028
648000.000 0.013 0.000 0.025
680000.000 0.013 0.013 0.025
712000.000 0.025 0.013 0.025
744000.000 0.025 0.013 0.025
776000.000 0.025 0.013 0.025
808000.000 0.025 0.013 0.037
840000.000 0.025 0.013 0.025
872000.000 0.025 0.013 0.037
904000.000 0.025 0.013 0.025
936000.000 0.025 0.013 0.025
968000.000 0.025 0.013 0.025
1000000.000 0.025 0.013 0.025
1032000.000 0.013 0.013 0.025
1064000.000 0.025 0.013 0.037
1096000.000 0.025 0.000 0.025
1128000.000 0.013 0.013 0.025
1160000.000 0.025 0.013 0.025
1192000.000 0.025 0.013 0.025
1224000.000 0.025 0.013 0.028
1256000.000 0.013 0.013 0.025
1288000.000 0.013 0.000 0.025
1320000.000 0.013 0.000 0.025
1352000.000 0.025 0.013 0.025
1384000.000 0.025 0.013 0.025
1416000.000 0.025 0.013 0.028
1448000.000 0.025 0.020 0.037
1480000.000 0.013 0.013 0.025
1512000.000 0.013 0.008 0.013
1544000.000 0.013 0.013 0.025
1576000.000 0.025 0.013 0.028
